A New Radio Catalog of Compact HII Regions in the Milky Way II. The 1.4 GHz Data

We utilize a new VLA Galactic plane catalog at 1.4 GHz covering the first and second Galactic quadrants (340 deg <l< 120 deg, |b|<0.8 deg with |b|< 1.8 deg for 350 deg <l< 40 deg and |b|<2.5 deg for 100 deg <l<105 deg) in conjunction with the MSX6C Galactic plane mid-infrared catalog to supplement and better understand our 5 GHz catalog (Giveon et al. 2005). A radio catalog of this region was first published by Zoonematkermani et al. (1990), but we have re-reduced the data with significantly improved calibration and mosaicing procedures, resulting in more than a tripling of the number of 1.4 GHz sources detected. Comparison of the new 1.4 GHz catalog and the MSX6C catalog resulted in a sample of 556 matches, out of which we estimate only 11 to be chance coincidences. Most of the matches show red MSX colors. The scale height of their Galactic latitude distribution is 24'-28' (FWHM) or ~60-70 pc (for a distance of 8.5 kpc), depending on longitude. The latitude distribution flattens out significantly above l~40 deg and the number of matches drops off sharply.

==> tab4.txt <==
%auto-ignore

Title: A New Radio Catalog of Compact H II Regions in the Milky Way II. The 1.4 GHz Data
Authors: Giveon U., Becker R.H., Helfand D.J., White R.L.
Table: List of 20cm sources with a high-reliability (>90%) MSX match within 25"
================================================================================
Byte-by-byte Description of file: tab4.txt.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---    Name     Source name
  20- 26 F6.1   mJy    PFlux    Peak 1.4 GHz flux density
  29- 35 F7.1   mJy    IFlux    Integrated 1.4 GHz flux density
  38- 42 F5.2   arcsec MajDiam  Deconvolved major axis
  45- 49 F5.2   arcsec MinDiam  Deconvolved minor axis
  52- 57 F6.1   mJy    PFlux5   Peak 5 GHz flux density
  59- 65 F7.1   mJy    IFlux5   Integrated 5 GHz flux density
  68- 71 F4.1   arcsec Sep      MSX6C-1.4 GHz Separation
  74- 90 A17    ---    MSX6C    MSX6C source name
  94- 99 F6.2   Jy     F8       MSX6C 8 micron flux density
 102-108 F7.2   Jy     F12      MSX6C 12 micron flux density
 111-117 F7.2   Jy     F14      MSX6C 14 micron flux density
 120-126 F7.2   Jy     F21      MSX6C 21 micron flux density
 129-132 F4.2   ---    Rel      The match reliability
--------------------------------------------------------------------------------
340.25011-0.04490     62.1     95.5   5.25   2.57                   5.2  G340.2490-00.0460     2.50     5.64    11.44    63.60  0.98
340.05287-0.23133     19.8    408.8  33.08  16.57                   8.1  G340.0511-00.2334     6.31    19.88    26.35    98.27  0.98
340.05348-0.23365     43.8    104.7   7.68   4.58                   4.6  G340.0511-00.2334     6.31    19.88    26.35    98.27  0.98 
340.05777-0.24269    136.9    215.5   4.61   3.41                   7.9  G340.0543-00.2437     2.09     3.57     7.59    58.33  0.98
339.98117-0.53796     14.9     31.7  11.03   2.02                   4.1  G339.9797-00.5391     1.13     2.71     5.83    21.60  0.98 
340.25021-0.37077     33.6     52.5   6.17   2.16                   6.5  G340.2480-00.3725     4.03     9.09    13.35    54.75  0.98
341.28565 0.11866     13.7     12.5   3.29   0.00                   3.3  G341.2847+00.1179     6.89    12.07    17.06    14.50  0.98 
341.21114-0.23044     15.2    475.9  45.23  18.68                  10.0  G341.2105-00.2325     6.11    14.36    16.48    39.99  0.98
342.06157 0.42123     85.2    426.0  13.22   8.33                   6.4  G342.0610+00.4200     3.53    15.60    24.57    57.04  0.98 
342.06350 0.41864     23.8    149.3  14.32   9.94                   9.7  G342.0610+00.4200     3.53    15.60    24.57    57.04  0.98
341.70309 0.05271     86.1    153.8   5.33   3.93                   7.2  G341.7018+00.0509     1.86     2.70     2.55     5.29  0.98
342.22773-0.37973     91.2    133.7   5.46   2.26                   0.9  G342.2263-00.3801     0.71     1.01     6.24    13.70  0.98
343.12918-0.05958      6.7      8.2   5.17   0.00                  11.0  G343.1261-00.0623     0.49    -0.55     0.52    15.89  0.98
343.47670-0.02801      9.4    596.3  74.08  23.18                  11.1  G343.4766-00.0300     3.52    11.29    20.23    51.10  0.98
343.47858-0.02743     13.1    617.6  58.34  21.84                   9.9  G343.4766-00.0300     3.52    11.29    20.23    51.10  0.98 
343.48095-0.02913     12.7    261.2  30.54  17.50                  10.9  G343.4766-00.0300     3.52    11.29    20.23    51.10  0.98 
343.50414-0.01303     95.2    222.5   6.58   5.14                   5.2  G343.5024-00.0145    14.43    25.93    28.64   130.72  0.98
343.91264 0.11180      6.9     40.8  17.09   7.92                   7.2  G343.9101+00.1099     0.69     1.34     0.67     1.62  0.98
344.42720 0.04701    273.4    355.3   4.16   0.00                   6.9  G344.4257+00.0451    22.72    78.40   125.36   445.02  0.98
344.42538 0.04393     54.3    216.9  15.96   0.00                   8.6  G344.4257+00.0451    22.72    78.40   125.36   445.02  0.98
344.42820 0.04611    184.7   1149.8  14.89   9.78                   4.2  G344.4257+00.0451    22.72    78.40   125.36   445.02  0.98
344.22270-0.59307    195.7    326.8   4.71   3.81                   8.5  G344.2207-00.5953    13.67    26.98    29.94   130.65  0.98
344.22364-0.59404    101.6    542.9  11.33  10.48                   6.4  G344.2207-00.5953    13.67    26.98    29.94   130.65  0.98 
345.49742 0.35383     15.2     67.1  25.10   2.43                   7.2  G345.4970+00.3525     9.72    25.74    34.14   133.95  0.98 
345.49910 0.35312     51.6    160.7  12.64   4.19                   2.2  G345.4970+00.3525     9.72    25.74    34.14   133.95  0.98 
345.49007 0.31630    316.5    993.6   8.13   7.11                   5.1  G345.4881+00.3148    13.52    39.63    66.60   256.20  0.98 
345.48089 0.14077     30.5    100.8   9.46   6.76                   6.7  G345.4800+00.1392     0.16     1.04     3.11     8.16  0.98 
345.52898-0.04991     27.8     66.1   7.81   3.86                   5.9  G345.5285-00.0508     2.23     5.37     5.41    10.50  0.98 
345.65062 0.01059    310.3   1440.8  10.81   9.05                   8.9  G345.6495+00.0084     6.26    18.17    28.79    80.01  0.98 
345.54889-0.07911     31.8     38.3   3.51   1.44                   3.1  G345.5472-00.0801     0.44     0.69     0.46     3.76  0.98 
345.80561 0.04904     21.2     32.4   6.72   1.63                   3.2  G345.8044+00.0481     1.34     2.09     2.25     9.83  0.98 
345.69982-0.08861     12.5     12.0   2.47   0.00                   2.8  G345.6985-00.0894     0.65     2.96     6.86    20.00  0.98
346.05893-0.02330      8.6     49.5  17.91   7.39                   2.9  G346.0578-00.0229     0.78     3.06     4.00    12.01  0.98 
346.07844-0.05437     26.4     70.6   9.29   4.98                   7.7  G346.0774-00.0562     4.43     8.94     8.56    19.41  0.98 
346.52374 0.08578    120.2    198.0   7.62   0.53                   9.6  G346.5235+00.0839     2.18     6.26    10.01    27.00  0.98 
346.52455 0.08369     76.6    379.1  13.36   7.98                   2.8  G346.5235+00.0839     2.18     6.26    10.01    27.00  0.98 
347.60180 0.24459     18.6     40.4   7.12   4.59                   1.6  G347.5998+00.2442     1.73     4.30     5.06    16.57  0.98 
347.61617 0.15215     48.6    151.4  11.68   3.54                   6.8  G347.6162+00.1517     7.64    17.20    17.02    46.75  0.98 
347.62040 0.15362     17.4    112.8  18.24   6.98                  11.0  G347.6162+00.1517     7.64    17.20    17.02    46.75  0.98 
347.61729 0.15088     33.5    133.6  15.24   3.01                   4.7  G347.6162+00.1517     7.64    17.20    17.02    46.75  0.98 
347.61881 0.15089      9.9    218.6  31.27  18.49                   6.8  G347.6162+00.1517     7.64    17.20    17.02    46.75  0.98 
347.61916 0.14769      8.3     62.9  20.78   8.55                   1.8  G347.6177+00.1470     3.09    17.19    25.01    64.11  0.98 
347.94643 0.35315      8.8      7.0   3.31   0.00                   1.8  G347.9450+00.3524     9.13    12.30    19.49    18.05  0.98 
347.89808 0.04398      6.9    166.0  56.81  10.95                  10.8  G347.8962+00.0411     3.69    10.14    11.65    32.22  0.98 
347.89727 0.04272     17.7    301.1  36.80  12.00                   6.4  G347.8962+00.0411     3.69    10.14    11.65    32.22  0.98 
347.90555 0.04839     19.4    166.6  20.67   9.87                   6.8  G347.9023+00.0481     7.02    20.83    25.10    72.19  0.98 
347.87203 0.01462     77.4     96.3   3.38   2.00                   1.1  G347.8707+00.0146     0.40     0.79     0.63     8.22  0.98
349.51042 1.05638    751.2   1617.3   7.00   3.40                   2.5  G349.5090+01.0555    12.93    22.75    67.91   211.96  0.98 
347.96807-0.43097     41.3     73.5   4.63   4.37                   6.7  G347.9676-00.4321     3.37     3.27     2.77    17.41  0.98 
347.97110-0.43050      6.6     19.0   9.77   5.35                   8.3  G347.9676-00.4321     3.37     3.27     2.77    17.41  0.98 
347.97516-0.42939      4.9      4.8   4.97   0.00                   9.0  G347.9759-00.4288     3.34     2.99     1.49     1.72  0.98 
349.10599 0.11431     21.3     32.0   5.18   2.02                  10.1  G349.1055+00.1121     3.03     5.66     6.79    23.14  0.98 
347.91924-0.76003     63.0     99.2   4.23   3.40                   4.4  G347.9182-00.7611     1.74     3.37     3.46    12.11  0.98 
348.55210-0.33790     12.1     16.1   6.72   0.00                   4.9  G348.5511-00.3390     0.42    -0.49     0.68     3.21  0.98 
349.11946 0.01553      8.8    125.4  24.12  14.84                   9.5  G349.1188+00.0133     1.97     5.89     8.02    16.19  0.98 
349.13674 0.01965     10.1     33.8   8.56   6.99                   9.7  G349.1352+00.0170     0.85     2.62     3.88     9.17  0.98 
348.89348-0.17816     46.9    130.0  10.33   4.43                   1.5  G348.8922-00.1787     1.65     4.01     5.79    20.72  0.98
350.50524 0.95625    234.4    972.4  12.16   5.89                   1.4  G350.5040+00.9559    89.22   237.51   387.42  1759.10  0.98 
350.50819 0.95762    124.7    822.4  17.94   7.42                  10.8  G350.5040+00.9559    89.22   237.51   387.42  1759.10  0.98 
350.50647 0.95600    143.5    229.0   6.68   0.00                   3.8  G350.5040+00.9559    89.22   237.51   387.42  1759.10  0.98 
350.01680 0.43373     28.8     36.0   3.72   1.38                   3.9  G350.0153+00.4325     3.01     6.63     9.86    33.65  0.98 
349.72201 0.16345    151.2   3774.5  31.01  21.27                   3.5  G349.7204+00.1623     0.33     1.98     1.07     1.94  0.98 
349.72474 0.16423     47.3   3185.1  57.16  32.23                  11.7  G349.7204+00.1623     0.33     1.98     1.07     1.94  0.98 
350.09310 0.08970     10.8     47.2  14.68   6.29    10.6    15.5   5.7  G350.0927+00.0888     2.70     9.86    11.56    31.72  0.98
350.11930 0.06992     44.8     95.9  10.48   2.55    95.2   154.7   3.2  G350.1184+00.0692     5.31    14.71    19.83    66.47  0.98
350.18196 0.01500     36.7     57.4   4.87   3.03   107.3   266.5   8.3  G350.1783+00.0147     1.16     2.01     1.93     7.83  0.98
350.33244 0.10031     24.6     26.4   2.27   0.00    50.8    63.4   4.1  G350.3305+00.0990     1.73     5.63     9.15    36.24  0.98 
349.51765-0.52349      7.8     12.2   7.06   1.55                   5.0  G349.5166-00.5247     2.19     3.18     4.84     5.37  0.98 
351.24543 0.66847    238.5    866.2  12.38   5.88                   7.1  G351.2434+00.6664     9.06    25.03    43.78   180.66  0.98 
351.24696 0.66637    205.1   1232.5  15.73   8.91                   8.1  G351.2434+00.6664     9.06    25.03    43.78   180.66  0.98 
351.31582 0.66278     91.9    276.1   8.92   5.46                  10.3  G351.3170+00.6629    82.06   213.56   257.70  1128.50  0.98 
351.31859 0.66119    115.3    326.9   9.52   4.18                   8.5  G351.3170+00.6629    82.06   213.56   257.70  1128.50  0.98 
351.41830 0.64487     48.7    111.4   9.20   3.84                   2.6  G351.4170+00.6440    39.15   150.86   287.19   821.12  0.98 
349.84004-0.53366     12.9    138.9  20.45  12.84                  10.5  G349.8409-00.5323     5.79    12.32     9.56    29.95  0.98 
349.83805-0.53872      6.6      5.7   2.01   0.00                   7.2  G349.8378-00.5375     1.98    12.76    14.11    36.20  0.98 
350.78474-0.02632    202.6    588.2   8.69   6.06   624.3  1074.6   3.2  G350.7833-00.0273     6.47    24.75    45.35   113.51  0.98
351.55705 0.20530    219.0    697.4   8.42   7.00   637.4  1790.6   5.8  G351.5556+00.2037    24.22    93.18   138.18   313.59  0.98 
351.55926 0.20534     74.4    535.5  20.47   8.05   637.4  1790.6   9.3  G351.5556+00.2037    24.22    93.18   138.18   313.59  0.98 
352.49446 0.79541     28.0     43.9   6.99   1.85                   0.6  G352.4928+00.7951     2.66     2.55     4.25    39.65  0.98 
351.61171 0.17161     31.1    418.6  45.40   7.11    51.9   254.2  10.0  G351.6126+00.1725     5.09    30.83    38.78   113.71  0.98 
351.61313 0.17197     30.2    286.6  38.39   5.45    51.9   254.2   4.9  G351.6126+00.1725     5.09    30.83    38.78   113.71  0.98 
351.61176 0.16723     44.9    480.8  29.20   8.51    77.2   449.8  10.8  G351.6120+00.1652    21.24    96.37   154.87   556.77  0.98 
351.61427 0.16599    187.1    708.7   9.16   8.10   317.0   707.3   3.3  G351.6120+00.1652    21.24    96.37   154.87   556.77  0.98 
351.04222-0.33534     57.3     88.5   5.95   2.48   111.2   148.3  10.0  G351.0429-00.3339     2.86     2.46     2.25     7.77  0.98 
353.20371 0.92307     44.1    353.0  19.35   9.20                   3.9  G353.2011+00.9228     9.75    25.04    14.21    61.11  0.98 
353.20789 0.92541     41.6    875.3  27.40  20.15                   7.2  G353.2065+00.9269    11.22    25.76    25.53   106.03  0.98 
353.18044 0.90525     89.6   1171.1  42.17   5.15                   4.7  G353.1801+00.9054    97.19   372.13   768.95  1618.20  0.98 
353.20913 0.90738     50.1    216.2  11.80   7.05                   9.4  G353.2076+00.9094    17.66    46.04    58.96   191.04  0.98 
351.58726-0.34883     67.7    171.4  11.19   3.49    75.6   194.5   9.4  G351.5876-00.3501     0.09    -0.65     0.94     6.00  0.98 
351.58703-0.35102     69.0    187.2   8.18   5.63    66.9   144.1   8.7  G351.5876-00.3501     0.09    -0.65     0.94     6.00  0.98 
351.46800-0.45741     40.5    194.4  15.21   5.81                   2.7  G351.4661-00.4582     8.81    21.70    22.81    70.34  0.98 
351.46812-0.46021     24.5    478.4  31.57  15.80                   9.6  G351.4661-00.4582     8.81    21.70    22.81    70.34  0.98 
352.67666 0.14519    228.2    454.0   5.59   4.71   311.6   591.7   6.3  G352.6755+00.1435     2.34     3.46    18.57    36.00  0.98 
351.77799-0.53844    123.8    162.1   3.42   2.47                   7.3  G351.7760-00.5370     1.02     1.55     3.60    60.72  0.98 
352.31622-0.44174     69.1    170.0  10.63   3.62                   4.7  G352.3159-00.4414     5.10     7.21     9.66    54.07  0.98 
352.85886-0.20260     31.8     89.2   7.76   5.82    51.7   197.4   5.4  G352.8577-00.2040     7.25    19.09    22.36    53.01  0.98 
352.86153-0.20501     11.0     82.8  21.22   8.54    16.3   171.4  10.9  G352.8577-00.2040     7.25    19.09    22.36    53.01  0.98 
352.82951-0.25835    110.0    408.8  10.40   7.27   154.1   458.3   3.9  G352.8282-00.2594     3.19     2.45    20.38    33.97  0.98 
351.69506-1.14650     17.5     88.2  15.60   6.57                  11.5  G351.6947-01.1490     6.24    28.72    43.07    66.58  0.98 
351.69823-1.14912     23.0    147.3  16.75   8.97                   7.4  G351.6976-01.1477     6.70    14.67    14.69    32.73  0.98 
351.70080-1.14787     21.4    476.2  45.17  11.83                   7.1  G351.6976-01.1477     6.70    14.67    14.69    32.73  0.98 
351.63406-1.25130    267.7    689.7   7.52   5.10                   3.6  G351.6326-01.2523    27.96    97.06   166.06   778.83  0.98 
353.39873-0.06810     18.0     23.9   4.43   1.98    16.0    20.6   4.6  G353.3965-00.0694     0.60     0.93     1.02     6.71  0.98 
351.63552-1.25312    377.0   4192.4  19.03  14.50                   7.4  G351.6326-01.2523    27.96    97.06   166.06   778.83  0.98 
355.61685 1.41220      8.6     10.9   5.56   0.00                   4.5  G355.6143+01.4111     0.11    -0.60     0.73     1.72  0.98 
351.64864-1.25435     10.7   1121.1  71.02  40.53                   3.4  G351.6469-01.2554     8.76    23.81    28.74   129.95  0.98 
353.54774-0.01471     60.5    291.8  11.68   8.88    98.1   210.8   6.2  G353.5457-00.0164     6.98    19.98    26.20    72.24  0.98 
353.54855-0.01829     10.4     41.6  16.10   4.46    25.2   184.6  10.6  G353.5457-00.0164     6.98    19.98    26.20    72.24  0.98 
353.36471-0.16438     69.6     90.5   3.04   2.48   248.7   314.1   8.1  G353.3633-00.1665     5.99    10.45    15.13    73.43  0.98 
352.87452-0.51450     68.5     87.3   4.57   0.87                   3.7  G352.8735-00.5153     0.84     1.77     4.84    13.88  0.98 
354.60459 0.47774     15.9    190.4  28.09   9.74                   4.5  G354.6038+00.4766     4.65    10.44    11.94    38.68  0.98 
354.60652 0.47596      8.3     87.2  33.04   7.37                   6.7  G354.6038+00.4766     4.65    10.44    11.94    38.68  0.98 
354.66480 0.47479     19.7    131.9  16.99   8.21                   4.7  G354.6631+00.4756     8.19    26.89    31.76    79.80  0.98 
353.41589-0.36093    111.5    451.5  10.34   8.15   132.5  1025.8  11.2  G353.4147-00.3638    10.65    32.32    42.91   198.56  0.98 
353.41856-0.36334     85.5    301.8  14.43   4.45   132.5  1025.8   8.8  G353.4147-00.3638    10.65    32.32    42.91   198.56  0.98 
353.40529-0.38528     13.1     37.0   9.50   5.33                   9.8  G353.4019-00.3875     3.35     5.79     3.32     8.13  0.98 
354.72577 0.30054     75.8    157.9   7.62   3.81   189.5   253.5   0.8  G354.7241+00.3001     3.06     8.97    14.88    42.25  0.98 
354.19068-0.05779     15.2    261.2  24.02  18.53    49.7   231.9   7.6  G354.1882-00.0598     6.76    16.92    21.23    57.76  0.98 
354.71354 0.28901     18.4    148.0  17.21  11.04    23.6    90.4   7.3  G354.7130+00.2873     0.58     0.63     0.76     2.97  0.98 
354.19154-0.05795     33.5     87.7   9.44   2.20    49.7   231.9   8.8  G354.1882-00.0598     6.76    16.92    21.23    57.76  0.98 
354.67091 0.24185     28.8     73.4   6.99   5.42    33.0    58.8   2.8  G354.6699+00.2421     4.07     7.81     7.68    23.91  0.98 
354.45592 0.08222      7.8    114.8  28.01  13.67     4.4    24.3   4.0  G354.4543+00.0809     0.12     0.84     2.80     4.77  0.98 
354.47501 0.08215      6.7     80.9  22.08  13.87     3.2    14.2   4.8  G354.4735+00.0807     0.17     1.37     3.06     7.22  0.98 
354.47701 0.08156      6.8     45.2  19.07   8.23     3.2    14.2   7.4  G354.4735+00.0807     0.17     1.37     3.06     7.22  0.98 
354.42126 0.03291     33.9     82.8   9.53   4.18    30.3    57.1   6.7  G354.4182+00.0333     3.15     6.97     7.10    16.87  0.98 
354.93927 0.33293     30.8     82.7   9.46   2.18    17.7    51.2   9.1  G354.9391+00.3310     1.26     4.39     5.38    13.75  0.98 
354.94067 0.32959     14.5     48.4  14.47   3.96    16.5    73.3   7.0  G354.9391+00.3310     1.26     4.39     5.38    13.75  0.98 
355.34530 0.14853    159.0    243.7   4.26   3.38   315.1   426.2   2.2  G355.3440+00.1478     0.77     1.39     2.43    10.33  0.98 
356.22965 0.68355      9.8    665.3  50.03  37.30                   2.1  G356.2279+00.6827     1.57     4.71     4.89    12.17  0.98 
355.74130 0.13169     73.8    152.2   6.13   4.75   103.2   196.4   3.0  G355.7394+00.1320     1.36     2.13     2.99     8.90  0.98 
356.95202 0.91215     16.1     18.3   2.01   1.77                   2.6  G356.9505+00.9112     0.18     1.95     0.63     4.19  0.98 
355.53974-0.10427      7.1      6.7   2.90   0.00    17.4    19.4   0.7  G355.5384-00.1044     0.40     1.13     2.44     8.86  0.98 
355.15675-0.59683     26.2     28.6   3.32   0.00                   2.7  G355.1556-00.5975    25.47    36.81    32.78    36.38  0.98 
357.12625 0.36292     18.4     19.5   2.80   0.00    20.6    22.3   2.1  G357.1246+00.3621     1.62     2.31     2.19     8.10  0.98 
356.30763-0.20275     46.0     75.8   4.77   2.74    53.7   116.1   4.9  G356.3069-00.2038     4.31     8.94    11.98    35.56  0.98 
356.80278-0.05452     12.0     15.8   5.76   0.48    49.8    56.2   2.0  G356.8007-00.0549     6.87    21.36    34.13    67.93  0.98 
358.18985 0.30121     18.5     20.9   2.21   0.00    51.5    55.0   3.9  G358.1888+00.3001     0.17    -0.55     2.30     4.76  0.98 
359.62785 1.06722     15.1     16.4   4.81   0.00                   2.2  G359.6266+01.0665     0.16     0.27     1.76     2.68  0.98 
357.99750-0.15757     12.7     75.1  17.40   7.75     8.9    24.0   3.5  G357.9962-00.1586     1.17     4.24     5.88    11.48  0.98 
358.00130-0.15551      7.5     35.0  12.40   8.06     5.9    29.4   7.1  G358.0014-00.1546     1.26     1.65     1.81     4.53  0.98 
358.63406 0.06377     36.5    177.0  11.25   9.03    53.6   239.1   6.3  G358.6309+00.0627     2.22     4.76     5.17    11.98  0.98 
359.61069 0.65318      6.4      5.4   1.58   0.00                   3.6  G359.6096+00.6521     0.13     0.48     0.32     1.70  0.98 
  0.49269 1.12903     26.1     26.2   2.70   0.00                   3.8  G000.4902+01.1286     0.05    -0.93     0.65     1.48  0.98 
358.60138-0.05800      7.8     16.6   6.25   4.27     9.4    16.3   3.6  G358.5989-00.0583    10.75    42.00    78.61   202.35  0.98 
358.64515-0.03234     11.7     38.0   9.66   6.35    18.1    56.8   4.4  G358.6425-00.0331     2.19     9.37    16.58    42.94  0.98 
358.38831-0.48202     18.5     22.9   4.27   0.94                   6.5  G358.3851-00.4825     3.16     6.40     8.98    38.47  0.98 
  1.13949 0.80897     43.5     69.1   3.95   3.79                   3.4  G001.1386+00.8082     0.81     1.27     1.63     5.20  0.98 
357.56674-1.40383     10.2     15.0   7.94   0.00                   4.4  G357.5650-01.4051     0.21     1.15     0.99     4.54  0.98 
359.95180-0.04152    143.5    970.7  18.24   8.07   294.8  2531.4  11.6  G359.9488-00.0445    35.27   168.06   420.37   802.72  0.98 
359.94551-0.04587    332.9  11264.3  48.72  18.62   999.3  2397.2   4.7  G359.9451-00.0464   166.07  1456.70  1799.70  2203.60  0.98 
359.95296-0.04469    174.7   3605.9  34.86  14.91   294.8  2531.4  10.0  G359.9488-00.0445    35.27   168.06   420.37   802.72  0.98 
  0.74114 0.41128      6.8      9.7   4.96   0.00                   3.9  G000.7385+00.4108     4.06     6.76    10.30     9.30  0.98 
358.96080-0.72074    112.7    143.8   2.78   2.36                   0.3  G358.9592-00.7211     5.17    15.84    28.72   146.94  0.98 
359.58537-0.36995      9.0     17.6   8.46   2.31    13.4    13.4   2.0  G359.5835-00.3698     0.10     0.61     0.37     2.38  0.98 
  1.73463 0.76772     24.9     24.9   1.92   0.00                   2.3  G001.7326+00.7670     0.13    -0.62     1.44     3.06  0.98 
  0.47271-0.05311     45.6     83.7   6.96   3.20                   3.5  G000.4705-00.0541     5.57    15.95    25.45    57.98  0.98 
  0.48916-0.05383     42.5    104.5   7.23   5.56    25.8   108.3  10.0  G000.4900-00.0548     3.23    18.59    35.80    90.95  0.98 
  0.48975-0.05599     51.9     95.1   5.12   4.15    68.7   294.3   8.4  G000.4900-00.0548     3.23    18.59    35.80    90.95  0.98 
  0.63180-0.02477     86.6    130.2   3.90   2.89   136.2   604.4  10.1  G000.6304-00.0274     3.45     6.03    11.20    27.38  0.98 
  0.63273-0.02691    114.5    377.3  12.11   5.25   136.2   604.4   3.0  G000.6304-00.0274     3.45     6.03    11.20    27.38  0.98 
  0.60386-0.04977    173.6    279.3   4.30   3.74   282.5   385.4   5.2  G000.6014-00.0490     7.11    20.14    34.43    70.00  0.98 
  0.66856-0.03448    203.8    322.6   5.22   0.93  1541.7  4408.6   3.7  G000.6677-00.0352     0.69     1.09     1.45    14.01  0.98 
  0.67131-0.03494    196.7    641.0   8.39   6.91  1541.7  4408.6   7.5  G000.6677-00.0352     0.69     1.09     1.45    14.01  0.98 
359.35851-0.97932    185.8    316.7   4.55   3.79                   2.0  G359.3567-00.9800     4.99    11.18    28.66    48.17  0.98 
  0.28084-0.48204     15.1     44.4   9.47   5.68                   1.5  G000.2791-00.4826     4.52     4.27     3.21    21.86  0.98 
  1.12805-0.10514     15.3     61.0  13.28   6.10   221.8  1207.7   2.0  G001.1263-00.1058    18.91    67.55    97.39   242.37  0.98 
  3.55784 1.35501     21.8     23.9   2.05   0.00                   5.8  G003.5562+01.3532     0.19    -0.54     1.45     2.05  0.98 
  0.55516-0.83719      9.8     75.4  16.09  11.64                   5.6  G000.5527-00.8364     1.93     8.78    11.40    31.45  0.98 
  0.54794-0.84831     81.2    311.1  10.79   6.45                  11.1  G000.5480-00.8508     6.80    12.45    24.89   114.42  0.98 
  0.54773-0.85106     58.7    200.5  10.60   6.31                   6.8  G000.5480-00.8508     6.80    12.45    24.89   114.42  0.98 
359.11729-1.71902     60.1     97.3   4.40   3.53                   1.1  G359.1155-01.7195     0.53    -0.60     5.10     4.50  0.98 
  0.56364-0.85285     11.1     76.0  15.14  10.48                   7.2  G000.5637-00.8539    12.55    21.36    22.51   112.53  0.98 
  0.56601-0.85347     15.9     49.6  10.51   5.41                   2.8  G000.5637-00.8539    12.55    21.36    22.51   112.53  0.98 
  0.12505-1.14449     28.0     30.4   3.38   0.00                   2.3  G000.1238-01.1452     0.31     0.49     1.64     2.73  0.98 
  0.58431-0.86748     10.2    302.0  37.39  21.39                  11.7  G000.5830-00.8706     6.01    15.10    14.35    48.79  0.98 
  0.86948-0.69567      9.2     20.5   9.68   3.11                   2.4  G000.8683-00.6963     0.07    -0.57     1.58     1.90  0.98 
  0.58340-0.86897     13.7    180.1  30.81   9.87                   7.5  G000.5830-00.8706     6.01    15.10    14.35    48.79  0.98 
  0.58381-0.87069      8.4     54.2  22.05   4.47                   3.0  G000.5830-00.8706     6.01    15.10    14.35    48.79  0.98 
  0.58754-0.87087      9.7    155.3  30.66  13.63                  11.5  G000.5830-00.8706     6.01    15.10    14.35    48.79  0.98 
  0.17787-1.21309     19.0     23.3   5.11   0.00                   4.8  G000.1753-01.2128     0.03     0.14     0.50     1.17  0.98 
  2.40348 0.06953     35.8     72.3   6.31   4.12    21.9    51.6   4.1  G002.4028+00.0687     2.29     4.30     3.58     8.82  0.98 
  2.61567 0.13384     77.4    172.7   6.44   4.38    46.6   124.8   1.2  G002.6138+00.1335     3.02     6.65     7.99    25.20  0.98 
  1.50985-0.76550     24.0     30.7   4.34   1.68                   6.9  G001.5065-00.7664     0.55     1.35     2.29     4.29  0.98 
  2.89544 0.02479     31.6     64.0   6.01   4.21    34.3    64.5   3.2  G002.8930+00.0243     0.87     1.13     1.14     3.02  0.98 
  3.82705 0.38581     37.3     49.1   3.16   2.62    43.2    53.0   1.9  G003.8256+00.3850     0.27     1.62     1.07     9.38  0.98 
  3.35045-0.07524     58.6     84.4   5.09   2.23   100.0   146.3   8.7  G003.3496-00.0775     6.25    14.37    18.96    47.38  0.98 
  3.35028-0.07738     14.3    236.4  30.23  14.33    15.6   109.9   3.2  G003.3496-00.0775     6.25    14.37    18.96    47.38  0.98 
  3.35254-0.07703    126.2    230.2   5.83   1.85   264.8   399.4   5.2  G003.3496-00.0775     6.25    14.37    18.96    47.38  0.98 
  6.11963 1.53202      5.2     12.0   7.79   2.60                   2.4  G006.1186+01.5321     0.11    -0.60     0.98     2.37  0.98 
  3.72126 0.01595     10.9     19.2   8.45   1.97    23.8    41.6   4.5  G003.7208+00.0151     1.09     1.25     1.11     3.26  0.98 
  3.66945-0.09784      7.1     25.7  19.74   2.71     4.6    20.2   6.3  G003.6687-00.0966     0.45     1.17     1.09     2.77  0.98 
  1.63252-1.31644     25.5     26.0   2.09   0.00                   2.5  G001.6303-01.3165     0.17    -0.57     1.52     2.85  0.98 
  3.66187-0.11262     15.5     28.0   6.41   3.38    42.0    50.3   3.8  G003.6605-00.1137     1.07     1.61     1.85     5.62  0.98 
  3.91363 0.00102     10.2     22.1   5.72   5.19    10.6    15.6   3.6  G003.9124-00.0000     1.03     1.06     1.21     4.40  0.98 
  3.43949-0.34806     57.5     74.7   3.61   2.18    81.2    94.7   0.5  G003.4378-00.3482     0.45     0.89     1.02    11.82  0.98 
  3.92987-0.11401      6.4     38.5  20.11   6.73    12.7    54.1   9.4  G003.9272-00.1165     1.14     2.17     2.83     9.80  0.98 
  3.92842-0.11605      9.6     50.6  16.24   6.73    12.7    54.1   1.5  G003.9272-00.1165     1.14     2.17     2.83     9.80  0.98 
  4.41848 0.12564     11.6    257.9  39.40  14.85    12.6   108.3  11.0  G004.4168+00.1281     1.20     1.25     1.25     5.35  0.98 
  4.42757 0.11778      6.8     44.7  16.41   9.17     3.5    67.6  10.0  G004.4236+00.1161     0.08     1.87     3.70     8.49  0.98 
  3.33111-0.86880     30.2     36.5   3.12   1.67                   2.0  G003.3295-00.8695     0.17    -0.55     1.89     1.59  0.98 
  6.37098 0.51999      5.8      6.6   5.26   0.00                   8.8  G006.3687+00.5219     2.14     2.87     2.63     2.30  0.98 
  3.58107-1.22146     18.5     17.1   1.46   0.00                   1.1  G003.5794-01.2219     1.00     2.65     2.15     2.27  0.98 
  7.31771 0.85433      5.1      3.0   0.00   0.00                   3.7  G007.3171+00.8545     1.39     1.43     1.13     0.76  0.98 
  5.48363-0.23037      7.4     58.4  16.27  11.79     7.2    63.6   2.2  G005.4821-00.2312     1.26     1.77     1.32     3.89  0.98 
  5.47665-0.24299     75.6    303.8  11.94   5.58    82.4   280.1   3.6  G005.4760-00.2436     5.49    22.53    35.75    96.31  0.98 
  5.47891-0.24509     12.8    350.0  38.20  19.23    12.0   153.4   8.6  G005.4760-00.2436     5.49    22.53    35.75    96.31  0.98 
  7.48923 0.60703     14.1     19.3   4.64   2.16                   4.3  G007.4880+00.6057     0.12    -0.41     0.93     1.26  0.98 
  5.88642-0.39164    186.7    224.8   2.82   1.81  1711.9  2230.3   3.3  G005.8856-00.3923    25.65   142.42   316.95  1074.50  0.98 
  5.90866-0.42655     13.4   1403.1  61.45  47.28                   8.8  G005.9072-00.4290     5.81    27.63    37.16    71.80  0.98 
  5.89966-0.43951     16.8    297.5  55.86   7.08                   8.7  G005.8978-00.4420    18.56    26.50    31.86   194.25  0.98 
  5.90197-0.44081     30.3    404.2  33.04  10.03                  10.0  G005.8978-00.4420    18.56    26.50    31.86   194.25  0.98 
  6.55379-0.09472     57.6    986.1  21.65  20.64    60.2   699.2   3.7  G006.5532-00.0944     4.94    16.70    24.56    41.58  0.98 
  6.55268-0.09746     50.8    123.3   8.49   4.29    74.6   159.6  11.0  G006.5531-00.0996     1.47     4.92     8.50     7.50  0.98 
  7.42117 0.36690     10.3     51.5  11.67   9.38    10.1    37.1   4.1  G007.4204+00.3659     0.62     1.00     0.88     1.91  0.98 
  4.83536-1.19395     41.1     67.3   4.56   3.69                   1.9  G004.8343-01.1940     0.26    -0.57     3.16     5.38  0.98 
  7.62429 0.18296     51.4     70.3   3.27   2.70    64.7    77.0   1.8  G007.6231+00.1824     0.44     0.66     2.78     4.05  0.98 
  7.47169 0.06359     55.4    175.2   8.06   7.06    56.7   120.5  10.6  G007.4716+00.0610     0.80     1.89     4.79    10.57  0.98 
  7.47527 0.06444     73.5    188.1   7.13   5.34    51.0   121.5   8.3  G007.4740+00.0663     0.77     1.17     2.07     4.17  0.98 
  7.47262 0.05871    159.7   1033.0  15.75   9.61   332.5   869.9   3.8  G007.4707+00.0575     1.60     3.07     4.03     9.94  0.98 
  8.14300 0.22393    119.2   1262.4  27.58   9.60   178.0  1101.3   2.3  G008.1420+00.2238    11.63    36.24    43.96   134.10  0.98 
  5.97325-1.17344    119.6    447.4   9.96   7.61                   4.9  G005.9723-01.1747    44.26    92.44   116.90   875.61  0.98 
  5.97164-1.17523     60.1    862.2  34.11  10.49                   8.4  G005.9723-01.1747    44.26    92.44   116.90   875.61  0.98 
  5.97439-1.17670    153.0   1800.3  26.02  11.37                   8.8  G005.9723-01.1747    44.26    92.44   116.90   875.61  0.98 
  8.14097-0.02622     18.4     30.8   4.84   3.44    32.3    50.1   4.1  G008.1396-00.0275     2.01     3.13     2.72     7.07  0.98 
  9.01004 0.41639     19.5     22.2   3.55   0.47                   2.9  G009.0091+00.4157     0.87     1.48     4.62    11.74  0.98 
  7.11559-0.81478     17.9     30.9   5.55   2.81                   1.2  G007.1138-00.8153     0.12    -0.25     0.99     0.52  0.98 
 10.10039 0.74026    225.6    371.8   4.32   3.55                   3.5  G010.0997+00.7396     3.56     5.06    17.92    35.08  0.98 
  5.95887-1.67941     24.0     24.5   1.57   0.00                   3.1  G005.9578-01.6802     0.36    -0.60     2.59     3.95  0.98 
  8.66131-0.34107     15.6     32.5   5.95   4.21    20.7    98.2  11.2  G008.6613-00.3438     5.09    12.55    12.29    44.64  0.98 
  8.66349-0.34385     11.3    162.1  21.49  17.07    10.1    24.8   2.8  G008.6613-00.3438     5.09    12.55    12.29    44.64  0.98 
  9.61795 0.19657     83.8    624.8  13.66  12.94    93.7   256.4   1.2  G009.6166+00.1961    10.19    27.78    29.94    90.74  0.98 
  8.36284-0.62348     57.5     85.2   5.57   2.34                   2.7  G008.3614-00.6243     2.02     5.67     9.82    25.38  0.98 
 12.11888 1.19713     41.5     42.8   1.95   0.00                   1.7  G012.1177+01.1966     0.17     0.83     1.61     7.30  0.98 
  7.83675-1.34366     40.2     39.5   1.18   0.00                   3.1  G007.8353-01.3447     0.19    -0.51     1.93     5.48  0.98 
  8.33626-1.10308     95.9    148.1   3.89   3.36                   3.6  G008.3349-01.1042     1.22     2.30     8.76    14.25  0.98 
 10.46336 0.03445     94.5    213.9   6.94   3.96    40.4   179.4   5.6  G010.4616+00.0327     1.69     4.13     4.26    15.15  0.98 
 10.30665-0.14527     26.6    164.6  16.22   8.79    53.4   136.4   5.9  G010.3040-00.1466    10.76    24.56    22.73   100.88  0.98 
 10.32082-0.15602     86.3    594.7  14.84  10.92   127.7  1028.1   6.4  G010.3208-00.1570    18.57    63.19    95.49   310.27  0.98 
 10.32480-0.15470     37.5    159.1  11.13   7.32   127.7  1028.1  11.6  G010.3208-00.1570    18.57    63.19    95.49   310.27  0.98 
 10.16339-0.35936     26.6   2076.1  66.69  31.97                  10.5  G010.1615-00.3623    29.45   103.53   146.22   692.25  0.98 
 10.95978 0.02272     35.5     38.2   2.47   0.00   178.9   195.3   4.7  G010.9592+00.0217     0.35     1.62     3.34    12.58  0.98 
 11.03526 0.06335     37.0    139.0  11.06   6.92    29.4    44.8   1.6  G011.0340+00.0629     2.03     6.04     7.58    19.87  0.98 
 10.96655 0.01024     33.0     58.1   5.96   2.83    34.5    64.3   7.0  G010.9657+00.0083     1.95     4.84     5.82    11.42  0.98 
 10.96544 0.00814     15.0     70.4  17.07   2.90    20.0    75.8   6.9  G010.9657+00.0083     1.95     4.84     5.82    11.42  0.98 
 10.96792 0.00939     14.4     82.2  16.71   6.13    16.6    69.7   3.7  G010.9657+00.0083     1.95     4.84     5.82    11.42  0.98 
  9.87651-0.74832     24.2    153.3  16.21   9.13                   1.6  G009.8746-00.7483     8.54    11.97     8.55    37.39  0.98 
 10.59897-0.38344     49.9    277.3  12.65   9.56    66.4   137.1   1.0  G010.5975-00.3838     5.63    21.88    30.53    78.77  0.98 
 10.62490-0.38307    252.2    569.9   7.26   4.82  1460.1  2038.0   0.8  G010.6235-00.3834     1.61     2.30     5.59    43.29  0.98 
 11.11106-0.39865     67.2    176.7   9.03   4.84    97.0   112.2   7.1  G011.1109-00.4001     5.05    11.20    16.47    68.05  0.98 
 11.94565-0.03649    129.1    282.1   5.91   5.12   271.8   453.9   5.6  G011.9454-00.0373     7.47    34.51    47.85   110.71  0.98 
 11.94747-0.03558     57.4    574.2  18.43  13.37    70.4   625.7   6.1  G011.9454-00.0373     7.47    34.51    47.85   110.71  0.98 
 10.59732-0.87258     32.5     34.2   2.19   0.00                   4.7  G010.5956-00.8740     0.21     0.97     1.48     5.47  0.98 
 12.20001-0.03405     18.5     34.1   7.20   3.20    54.6    60.4   3.1  G012.1993-00.0342     0.66     0.94     1.42     8.87  0.98 
 12.63143 0.07078     15.5     88.0  12.68   9.86    16.7    69.8   4.2  G012.6307+00.0698     0.84     1.87     1.87     2.61  0.98 
 13.91805 0.65064     14.3     15.5   2.12   0.00                   4.1  G013.9176+00.6500     0.08    -0.93     1.03     1.78  0.98 
 11.74488-0.64917     93.4    143.1   4.10   3.34                   3.8  G011.7438-00.6502     1.71     2.77     4.16     4.57  0.98 
 12.68561-0.18183     22.6    127.0  15.00   8.15                   5.5  G012.6833-00.1834     0.57     2.48     4.24    17.68  0.98 
 11.93848-0.61533    223.3    618.8   8.83   5.02                   4.1  G011.9373-00.6165     6.70    12.11    17.25   111.80  0.98 
 12.80666-0.20028    368.0   5973.1  28.11  15.08   714.8  7478.4   7.8  G012.8062-00.1987    21.23    69.33   124.97   679.38  0.98 
 13.38581 0.06864     41.0    140.2  11.58   5.67    66.4   299.8   8.6  G013.3852+00.0663     4.52    13.98    17.38    29.83  0.98 
 13.38430 0.06668     39.8    498.1  19.89  16.12    66.4   299.8   9.2  G013.3852+00.0663     4.52    13.98    17.38    29.83  0.98 
 13.38744 0.06622     60.6    157.5   8.57   4.26    70.1   181.2   2.7  G013.3852+00.0663     4.52    13.98    17.38    29.83  0.98 
 13.38532 0.06415     50.4    136.9   9.98   4.68    35.7   148.7  10.4  G013.3852+00.0663     4.52    13.98    17.38    29.83  0.98 
 13.87546 0.28068    159.9   1709.4  18.20  14.52   184.9  1127.9  11.4  G013.8770+00.2811    15.45    45.37    53.20   183.59  0.98 
 13.21159-0.14292    166.3    439.2   6.80   6.26   317.8  1017.8   2.0  G013.2097-00.1436     2.59     1.87     2.44    18.21  0.98 
 12.04581-0.87810      6.5      3.9   0.00   0.00                   9.9  G012.0416-00.8783     0.32     0.80     0.78     1.92  0.98 
 13.54266-0.17945     14.8     24.3   5.04   1.81    13.7    73.5   9.5  G013.5428-00.1815     0.67     1.24     1.94     3.57  0.98 
 13.54324-0.18186     10.7    154.1  22.26  16.85    13.7    73.5   4.3  G013.5428-00.1815     0.67     1.24     1.94     3.57  0.98 
 14.10591 0.09292     15.8     64.3   9.95   7.97    25.5    54.5   7.6  G014.1035+00.0907     1.86     3.94     4.25    13.13  0.98 
 14.49099 0.02207      9.9     75.6  16.25  11.24    23.9   110.7   2.8  G014.4886+00.0219     1.11     2.19     2.11     3.54  0.98 
 14.49132 0.02021     15.7     34.5   8.07   3.00    38.3   122.9   8.6  G014.4886+00.0219     1.11     2.19     2.11     3.54  0.98 
 12.43275-1.11035     59.1     96.9   4.18   3.73                   4.3  G012.4314-01.1117     2.37     1.99     4.44    53.45  0.98 
 16.05634 0.82841      9.6      9.2   4.58   0.00                   1.3  G016.0545+00.8279     0.14    -0.57     0.67     4.89  0.98 
 15.07614-0.11951      8.5     10.5   4.58   0.80    10.9    20.6   6.7  G015.0755-00.1212     1.59     3.05     2.95     6.50  0.98 
 15.07749-0.12008      6.1     15.0  13.67   2.02     9.3    75.7   3.9  G015.0755-00.1212     1.59     3.05     2.95     6.50  0.98 
 15.80050-0.00561     16.8     18.5   3.35   0.00    55.3    56.8   1.2  G015.7987-00.0060     0.17     0.99     2.46     5.60  0.98 
 15.03724-0.67725    205.1   1574.1  14.49  12.47                   7.8  G015.0357-00.6795    41.38   123.69   264.91  1023.30  0.98 
 18.06750 0.85416     21.7     20.1   2.59   0.00                   1.9  G018.0658+00.8533     0.18     1.08     0.60     5.05  0.98 
 17.22430 0.39608     74.7     97.3   3.16   2.52   142.8   187.5   2.4  G017.2231+00.3952   103.86    85.65    56.30    33.26  0.98 
 16.39281-0.13771     10.7     35.1  11.56   5.47    12.2    22.3   0.8  G016.3911-00.1379     0.42    -0.54     0.76     1.70  0.98 
 17.41553 0.37895      9.2     27.5   9.04   4.82    13.3    32.4   1.5  G017.4142+00.3783     0.15    -0.76     1.37     1.52  0.98 
 16.94596-0.07302    161.5    215.1   3.77   2.11                   2.4  G016.9440-00.0736     2.35     5.96    11.01    30.11  0.98 
 16.31260-0.47581     11.8     20.5   5.65   1.61                   4.8  G016.3113-00.4773     0.78     0.92     0.71     1.90  0.98 
 17.11505-0.11189      6.2     14.9  10.16   3.26    11.2    12.3   3.9  G017.1141-00.1130     1.89     2.45     1.89     8.65  0.98 
 19.61119 1.18823     22.3     17.0   1.91   0.00                   2.5  G019.6095+01.1873     0.65     1.41     4.38     9.18  0.98 
 19.94608 0.91304     27.0     27.0   2.71   0.00                   1.5  G019.9447+00.9124     0.21    -0.47     1.26     1.55  0.98 
 18.46273-0.00298     92.1    110.5   2.30   2.19   272.0   318.0   1.4  G018.4608-00.0034     0.86     2.76     4.84    18.66  0.98 
 18.15201-0.28061     12.7     68.1  16.24   5.75    34.9   152.0   4.7  G018.1504-00.2794     7.66    20.24    21.72    56.99  0.98 
 18.71199 0.00066     24.9     34.5   4.83   2.19    98.6   103.1   1.1  G018.7104+00.0001     0.46     1.64     3.31     9.91  0.98 
 18.71017-0.12581     24.0     28.8   2.78   1.41   123.2   139.9   1.6  G018.7084-00.1263    21.76    33.98    19.50    20.68  0.98 
 18.30477-0.38829     74.6    156.1   8.30   3.28   142.3   400.1   9.2  G018.3029-00.3910    20.57    42.38    50.41   235.65  0.98 
 18.30436-0.39006    115.5    900.0  17.01  10.76   150.9   677.9   2.7  G018.3029-00.3910    20.57    42.38    50.41   235.65  0.98 
 18.30710-0.39093     47.0    140.4  11.01   4.45    83.8   234.2   9.5  G018.3029-00.3910    20.57    42.38    50.41   235.65  0.98 
 20.46961 0.67995     51.4     56.1   1.80   0.00                   1.1  G020.4680+00.6794     0.46    -0.59     3.96     8.45  0.98 
 19.74177 0.28217     18.5     45.2   8.42   4.23    14.9   133.5   7.6  G019.7403+00.2799     1.60     2.87     2.67     5.59  0.98 
 19.49263 0.13557     82.6    270.1   8.45   6.89    87.4   289.5   3.2  G019.4902+00.1350     3.21    10.66    15.51    41.85  0.98 
 20.97946 0.92569     12.1     10.6   0.00   0.00                   0.2  G020.9779+00.9254     0.09    -0.25     0.51     0.59  0.98 
 18.83396-0.30017     12.9     36.1   7.25   6.36    63.5   117.5   2.2  G018.8330-00.3004     1.96     4.01     6.69    13.20  0.98 
 19.07649-0.28666     85.7    307.2   9.58   7.00    93.6   324.7   4.2  G019.0741-00.2861     6.33    14.20    16.51    51.77  0.98 
 20.51904 0.47857     10.4     14.7   4.22   0.77                   5.1  G020.5182+00.4771     0.03    -0.21     1.01     0.47  0.98 
 17.29550-1.30523      7.8      7.2   4.14   0.00                   3.0  G017.2943-01.3047     0.21    -0.57     0.53     2.44  0.98 
 17.61644-1.16852     37.5     87.0   6.58   4.93                   1.0  G017.6148-01.1685     0.78     1.61     2.30     3.14  0.98 
 18.24189-0.91472     14.4     46.9   8.27   7.34                   2.5  G018.2405-00.9155     0.21    -0.51     1.21     3.41  0.98 
 19.61229-0.23371    269.9   1051.5   9.64   8.08   629.9  2585.8  10.5  G019.6085-00.2357    10.59    47.93    82.34   208.52  0.98 
 19.60992-0.23582    180.2    862.5  13.37   7.13   148.5   526.9   0.9  G019.6085-00.2357    10.59    47.93    82.34   208.52  0.98 
 21.66694 0.81157     16.1     13.1   0.00   0.00                   1.2  G021.6654+00.8110     0.50     1.46     2.61     5.74  0.98 
 21.16701 0.47615     39.6     48.6   3.08   1.97                   1.5  G021.1653+00.4756     1.81     5.79     6.30    18.16  0.98 
 20.08208-0.13527     89.4    104.3   2.27   1.38   384.2   467.7   2.9  G020.0801-00.1360     1.35     3.48     5.98    23.38  0.98 
 20.07963-0.13739     15.8     72.2  13.60   5.67    22.3   221.7   8.9  G020.0801-00.1360     1.35     3.48     5.98    23.38  0.98 
 20.07329-0.14143     85.6    138.9   4.94   3.45   124.9   206.4   2.1  G020.0722-00.1419     1.94     6.14    10.38    26.37  0.98 
 23.57209 1.58679      4.8     32.4  14.12  11.14                   8.8  G023.5707+01.5842     2.15     2.51     3.40    18.31  0.98 
 20.99018 0.09044      9.0     73.8  23.86   7.81    10.8    46.0   8.9  G020.9911+00.0899     2.17     7.68    10.46    20.44  0.98 
 20.99348 0.09195      5.7    269.2  47.89  27.27     6.4    97.4   7.1  G020.9911+00.0899     2.17     7.68    10.46    20.44  0.98 
 20.99358 0.08830      6.3     46.8  23.00   7.65     4.1    51.4   7.6  G020.9911+00.0899     2.17     7.68    10.46    20.44  0.98 
 19.60447-0.89982      5.4     14.1  10.75   0.00                   9.7  G019.6053-00.9012     4.64     8.61     9.43    26.16  0.98 
 19.60507-0.90176      5.1     69.0  21.87  15.41                   6.9  G019.6053-00.9012     4.64     8.61     9.43    26.16  0.98 
 19.60755-0.90085     17.3     52.4   9.53   4.60                   2.7  G019.6053-00.9012     4.64     8.61     9.43    26.16  0.98 
 23.91028 1.21986     28.4     30.9   3.30   0.00                   1.2  G023.9091+01.2196     0.16     1.09     0.72     6.14  0.98 
 21.87525 0.00840    107.9    521.4  11.77   8.61   121.5   263.9   2.7  G021.8732+00.0076     3.50     8.15    10.69    25.41  0.98 
 21.38683-0.25336     31.1     40.1   3.41   1.08    92.0   106.9   1.0  G021.3853-00.2537     1.40     4.51     8.06    28.98  0.98 
 21.60496-0.16765     10.6     25.9   7.71   4.18    18.0    28.2   3.2  G021.6028-00.1685     0.71     0.95     0.64     2.38  0.98 
 22.15505-0.15349     10.0     46.9  10.69   9.32    24.9    28.5   2.8  G022.1536-00.1543    10.57     9.01     7.99     4.75  0.98 
 21.42765-0.54078      6.2     36.1  14.41   9.34                   3.1  G021.4258-00.5417     9.30     8.19     4.47    31.33  0.98 
 21.82110-0.47756      7.6     18.4   6.75   5.59                   4.2  G021.8189-00.4787     0.22    -0.49     0.59     1.47  0.98 
 22.72567-0.01068     12.0     57.2  13.69   7.68    19.7   107.0   4.1  G022.7253-00.0106     0.97     1.53     1.14     1.96  0.98 
 23.26632 0.07695     17.8     28.6   4.27   3.20    45.5    76.6   9.2  G023.2637+00.0744     1.35     1.51     1.53     7.86  0.98 
 26.44912 1.74339     12.1     59.1  14.63   6.59                   5.1  G026.4488+01.7425     8.09    12.14    11.53    43.20  0.98 
 21.00042-1.12422    108.8    270.9   7.42   5.26                   3.8  G020.9995-01.1253     1.58     4.73     5.79    13.78  0.98 
 23.71210 0.17171     95.6    198.2   5.91   4.88   142.2   240.7   5.8  G023.7097+00.1701     5.75    17.59    21.99    75.92  0.98 
 23.70855 0.16619     20.5     46.6   7.52   3.67    35.5   250.4   8.3  G023.7053+00.1644     4.45    18.07    21.84    49.74  0.98 
 23.70607 0.16397     15.3     92.8  17.01   8.04    35.5   250.4   3.7  G023.7053+00.1644     4.45    18.07    21.84    49.74  0.98 
 24.47129 0.48814     37.7    513.5  34.95   9.61                   9.2  G024.4676+00.4893    18.33    70.82    93.71   213.52  0.98 
 23.95523 0.15122    121.5    546.6  13.68   6.55   161.5   717.3   7.3  G023.9548+00.1494    25.14    61.32    70.25   303.03  0.98 
 23.95677 0.15067    162.4   1271.4  15.71  11.97   347.4   768.0   4.2  G023.9548+00.1494    25.14    61.32    70.25   303.03  0.98 
 23.89930 0.06550     24.5     41.4   5.01   3.75    36.0    49.0   2.7  G023.8983+00.0648     1.62     2.73     3.31     8.43  0.98 
 23.43983-0.20913      9.5    295.2  41.13  19.85    12.6    81.1   9.0  G023.4374-00.2069     2.19     4.43     3.85     9.29  0.98 
 23.86935-0.11952     13.4     59.9  18.42   0.00    20.5    37.3  12.0  G023.8711-00.1198     3.65    10.86    13.35    24.40  0.98 
 23.87409-0.11886     20.6    176.9  17.31  12.20    26.4   213.6   5.9  G023.8711-00.1198     3.65    10.86    13.35    24.40  0.98 
 23.87245-0.12228     14.5     54.9  12.92   5.27    17.2    70.4   9.6  G023.8711-00.1198     3.65    10.86    13.35    24.40  0.98 
 23.41913-0.39325     11.4     14.5   3.23   0.00     7.8     9.6   3.0  G023.4183-00.3939     0.41     0.70     1.03     4.80  0.98 
 25.30686 0.53142     14.3     41.0   8.73   5.93                   2.3  G025.3058+00.5308     1.96     3.01     2.22     7.67  0.98 
 25.39913 0.56236     53.1     82.4   6.88   1.64                   2.6  G025.3981+00.5617     0.97     1.54     2.40    11.87  0.98 
 24.49907-0.03776      7.1     43.6  13.35  10.54    11.3   331.7   7.8  G024.4992-00.0393     2.25     6.32     8.76    22.55  0.98 
 24.79957 0.09765     33.2    215.8  16.59   8.59    42.7   102.5   4.0  G024.7989+00.0969     4.80     8.14     8.56    16.12  0.98 
 24.85064 0.08832     16.6     72.3  12.45   7.27     5.8     7.9   6.9  G024.8478+00.0867     1.85     9.89    17.05    49.49  0.98 
 23.82261-0.57820     16.5     18.8   2.42   0.00                   1.6  G023.8210-00.5788     0.22     1.28     1.10     3.74  0.98 
 24.50836-0.22159     75.6    169.8   6.84   5.01    98.1   221.3   3.4  G024.5076-00.2222     6.86    13.75    15.19    49.70  0.98 
 22.85159-1.12914     45.1     58.7   2.88   2.60                   1.4  G022.8502-01.1297     0.14    -0.57     1.14     2.62  0.98 
 25.52120 0.21675     31.0    110.3   9.12   7.48   107.3   329.0   3.5  G025.5196+00.2156     0.93     8.71    14.23    53.11  0.98 
 23.89077-0.73722     46.6     46.7   1.76   0.00                   2.0  G023.8891-00.7379     0.62     1.99     3.81     8.19  0.98 
 25.39621 0.03365    127.6    202.6   4.18   3.32   186.7   295.4   2.3  G025.3953+00.0336     2.29     4.78     7.14    17.00  0.98 
 28.59796 1.65770     35.8     55.0   3.95   3.08                   1.3  G028.5962+01.6572     0.31    -0.24     2.03     2.68  0.98 
 25.26780-0.16022    498.7    581.3   2.48   1.70   257.8   272.5   6.9  G025.2666-00.1584     3.21     4.98     3.45     3.19  0.98 
 25.39765-0.13874     63.5    401.4  21.49   6.17   429.4  1753.4   8.7  G025.3977-00.1406    12.51    38.86    62.48   235.88  0.98 
 25.39886-0.14071    299.3   1348.3  11.32   8.26   516.8   820.3   1.8  G025.3977-00.1406    12.51    38.86    62.48   235.88  0.98 
 25.38207-0.18106    152.2   1739.1  22.94  12.39   231.4  1457.6   5.6  G025.3820-00.1813    62.16   165.82   247.52  1044.30  0.98 
 26.54547 0.41638     72.8    290.8  11.46   6.00                   4.8  G026.5441+00.4148     8.29    27.71    36.76    99.74  0.98 
 26.54572 0.41360     47.7    222.9  12.62   7.91                   5.3  G026.5441+00.4148     8.29    27.71    36.76    99.74  0.98 
 28.32007 1.24490     21.8     38.9   5.20   3.39                   5.5  G028.3199+01.2440     0.72     1.22     1.15     4.34  0.98 
 26.09204-0.05694     20.8    158.6  16.57  10.86    29.0   107.4   2.9  G026.0905-00.0578     0.58     1.47     2.16     5.24  0.98 
 25.04969-0.66139     15.0     15.0   1.63   0.00                   0.4  G025.0481-00.6615    -0.06     0.57     0.39     2.55  0.97 
 27.70299 0.70531     81.2    118.2   3.89   2.81                   3.0  G027.7021+00.7045     0.76    -0.66     5.21     7.64  0.98 
 26.47142 0.02158      9.0     18.1   6.97   4.00    33.3    34.9   2.4  G026.4700+00.0207     2.27     3.56     1.83     1.55  0.98 
 26.59877-0.02320     40.8     53.2   2.78   2.67    64.5    83.2   3.0  G026.5972-00.0241     1.05     2.46     4.65    11.54  0.98 
 27.28088 0.14521    142.1    255.4   4.59   4.42   213.7   370.6   5.8  G027.2804+00.1438     1.87     4.91     6.21    20.92  0.98 
 26.61030-0.21139     66.8    155.5   6.46   5.03    90.6   203.1   2.9  G026.6085-00.2122     1.07     2.41     3.18    13.74  0.98 
 27.49482 0.19224     10.6    246.6  29.47  20.91    12.8    72.1  10.1  G027.4938+00.1893     3.15     7.79     8.76    15.58  0.98 
 27.49589 0.19035     13.3     64.9  19.30   3.88    22.6   158.0   3.5  G027.4938+00.1893     3.15     7.79     8.76    15.58  0.98 
 27.18713-0.08078     12.8     30.5   7.35   5.02    13.3    14.5   1.9  G027.1852-00.0812     1.34     3.06     5.22    16.77  0.98 
 27.56476 0.08479     22.0     73.5   8.60   7.32    26.6    73.2   8.0  G027.5618+00.0828     0.96     0.82     1.17     4.41  0.98 
 27.36587-0.16508      9.8     21.2   6.56   4.73    53.7    59.7   6.2  G027.3652-00.1638     4.36     5.06     3.57    13.24  0.98 
 27.97961 0.07831     24.5    132.6  12.24   9.48    29.9   125.6   1.3  G027.9777+00.0780     4.36     4.60     3.28    15.15  0.98 
 29.08157 0.45653      5.0     22.8  11.99   7.96                   6.1  G029.0791+00.4549     0.37    -0.24     2.05     1.74  0.98 
 28.24688 0.01412     14.5     98.5  16.54   9.80    26.6   109.8   3.2  G028.2461+00.0134     4.44     5.23     5.39    16.63  0.98 
 28.20033-0.04999     55.0     99.9   7.75   2.77   181.0   317.0   7.3  G028.2007-00.0494     6.08    24.50    46.12    85.58  0.98 
 28.68903 0.17785     24.0     58.2   6.53   5.85    50.0    81.6   1.5  G028.6874+00.1772     2.93     4.23     3.25     9.83  0.98 
 28.45280 0.00322     24.4     48.3   7.56   3.13    34.1    46.4   1.7  G028.4517+00.0031     0.43     0.63     0.54     2.18  0.98 
 28.80811 0.17401     17.7    208.8  26.13  10.42    19.4   234.5   8.2  G028.8051+00.1721     3.52    18.64    26.78    50.81  0.98 
 28.61007 0.01904     86.5    122.1   3.38   2.92   165.1   206.2   7.9  G028.6096+00.0170     2.89     7.35     9.83    29.67  0.98 
 28.65343 0.02789     95.0    224.3   6.51   5.24   124.5   248.1   2.3  G028.6520+00.0271     1.32     2.74     3.15     9.55  0.98 
 28.28875-0.36349    157.5    327.4   5.76   4.49   329.3   528.0   1.4  G028.2875-00.3639    33.67    71.74   117.07   600.89  0.98 
 28.30537-0.38702     10.8    311.1  31.10  24.93     8.7   100.7   2.9  G028.3046-00.3871     4.52    16.31    24.12    72.72  0.98 
 28.30635-0.39364      8.5     78.9  22.85   9.83    10.1    41.5  11.6  G028.3041-00.3969     3.17     5.89     3.39     7.85  0.98 
 29.21240-0.06833     73.2    102.8   3.23   3.08    87.6   122.0   2.5  G029.2113-00.0690     0.70     1.26     7.09     9.69  0.98 
 29.95814-0.01701    280.9   1612.2  12.92  10.16  1018.2  2857.1   1.0  G029.9564-00.0174    54.31   229.10   396.34  1339.90  0.98 
 29.93567-0.05206     67.2    417.8  14.43   9.64    70.5   198.3   4.2  G029.9349-00.0531     4.82    20.23    29.19    53.97  0.98 
 29.93286-0.06108     31.3    113.4  11.83   5.65    27.9   153.8   6.0  G029.9316-00.0629     2.59    10.09    12.88    26.02  0.98 
 29.93576-0.06098     17.7    159.5  30.01   7.10    27.9   153.8  11.4  G029.9316-00.0629     2.59    10.09    12.88    26.02  0.98 
 31.05967 0.49847      6.3     29.1  12.69   7.39                   4.1  G031.0581+00.4994     0.33     1.09     0.56     1.72  0.98 
 31.05074 0.47053      7.8      6.3   1.79   0.00                   2.0  G031.0494+00.4698     0.38    -0.54     0.80     4.03  0.98 
 30.53610 0.02162    133.0    274.1   5.38   5.04   337.5   798.9   1.5  G030.5345+00.0209     4.83    13.79    18.93    52.33  0.98 
 30.23505-0.13788    640.4    729.8   2.23   1.46   307.8   350.1   4.7  G030.2340-00.1392     1.00     3.73     5.87     8.12  0.98 
 31.41352 0.30799    184.6    757.1   9.70   8.65   285.1   871.5   6.9  G031.4134+00.3092     1.59     2.25     2.42    16.78  0.98 
 30.68879-0.07154     53.2    103.9   7.04   3.40   236.5   443.0   4.7  G030.6877-00.0729     4.39    18.65    28.62    68.60  0.98 
 30.72098-0.08181     27.9     26.3   0.00   0.00   338.6   446.7   4.7  G030.7206-00.0826     0.57     1.87     3.04    15.91  0.98 
 31.28050 0.06369     50.7    144.0   7.78   6.41    89.4   304.6   8.9  G031.2803+00.0615     2.49     3.49     6.47    30.35  0.98 
 30.66802-0.33113     23.1     28.5   2.82   1.11   138.8   153.5   2.7  G030.6671-00.3316     1.29     3.57     7.97    20.21  0.98 
 31.24381-0.10915     51.3    180.4   9.59   6.71   206.7   452.7   6.2  G031.2430-00.1108     2.01     4.70     7.91    21.29  0.98 
 29.87583-0.81840     59.6     69.6   3.20   0.00                   1.6  G029.8741-00.8190     0.76     1.96     6.58    17.47  0.98 
 32.92931 0.60717    111.4    230.0   6.59   4.45                   2.5  G032.9275+00.6063     1.96     4.95     8.00    30.40  0.98 
 31.39537-0.25867     11.4    162.7  21.96  16.77    21.9   121.5   3.9  G031.3948-00.2585     4.27    13.63    22.06    84.81  0.98 
 32.15156 0.13326    100.3    226.4   7.49   4.29   179.0   357.3   7.0  G032.1514+00.1317     7.99    20.73    25.18    88.30  0.98 
 28.80443-1.66335     11.3     12.7   4.68   0.00                  10.6  G028.8055-01.6649    13.01    12.51     8.88     7.02  0.98 
 32.47392 0.20410     38.3     44.0   2.54   0.00    97.3   109.2   1.3  G032.4727+00.2041     1.64     3.44     4.25    17.66  0.98 
 32.79886 0.19163    175.0    402.2   9.81   2.68   657.0  1972.2   4.3  G032.7977+00.1903     8.17    34.31    59.23   152.70  0.98 
 32.80016 0.19027    225.8   1087.0  10.98   9.17   657.0  1972.2   3.3  G032.7977+00.1903     8.17    34.31    59.23   152.70  0.98 
 32.27396-0.22527     60.8    173.6   7.26   6.68   132.6   388.6   3.3  G032.2718-00.2260     2.30     4.92     5.35    16.43  0.98 
 34.13409 0.47144     92.4    481.8  11.21  10.22                   1.2  G034.1323+00.4709     4.80    11.05    10.68    36.80  0.98 
 34.08939 0.43652      6.8    117.1  28.20  16.09                   5.8  G034.0886+00.4349     1.80     3.60     3.41     8.77  0.98 
 34.09114 0.43704     13.8     24.3   6.71   1.75                   7.8  G034.0886+00.4349     1.80     3.60     3.41     8.77  0.98 
 33.14313-0.08541      7.6     40.9  15.49   7.81     4.4     9.4   7.0  G033.1419-00.0874     1.06     2.66     3.10    10.94  0.98 
 33.13448-0.09202    111.3    171.7   3.90   3.58   326.2   496.0   5.0  G033.1342-00.0915     0.78     1.13     0.95     4.86  0.98 
 33.41791-0.00292     14.2     13.7   2.53   0.00    22.9    32.7   5.8  G033.4178-00.0038     1.71     3.24     3.31     9.71  0.98 
 33.41895-0.00372     11.8     76.4  14.07  10.27    15.8    62.3   1.6  G033.4178-00.0038     1.71     3.24     3.31     9.71  0.98 
 32.54982-0.47329     35.5     38.0   1.71   0.00                   1.4  G032.5484-00.4737     0.26     1.16     0.89     4.23  0.98 
 33.91591 0.11039    170.4    463.8   7.69   6.12   147.2   419.2   3.7  G033.9148+00.1093    10.02    32.78    48.23   160.77  0.98 
 34.25723 0.14633    147.5   1001.5  16.30   9.94   232.6   980.3   2.9  G034.2557+00.1454    22.11    73.96    99.61   486.19  0.98 
 33.45569-0.61438     19.4     20.0   2.21   0.00                   2.0  G033.4544-00.6150     1.89     6.39     7.04    28.02  0.98 
 34.86382-0.06203     29.7     37.7   3.41   0.00    43.5    61.6   2.8  G034.8625-00.0629     2.06     8.45    12.39    27.05  0.98 
 35.46849 0.13965    120.8    235.6   5.54   4.50   179.8   322.0   4.9  G035.4672+00.1381    12.40    20.51    30.20   155.53  0.98 
 35.57462 0.06874     73.8    293.1  10.10   7.87    71.1   201.7   3.2  G035.5736+00.0678     3.18     7.25     8.57    27.40  0.98 
 35.54444 0.00207      5.7     43.4  18.28  10.03     3.4    33.8   7.3  G035.5423+00.0038     0.22     1.76     2.51     6.91  0.98 
 35.57962-0.02974     34.0     38.3   2.15   1.52   125.8   138.2   3.8  G035.5789-00.0304     2.06     4.54     7.67    40.07  0.98
 35.58761-0.02604      5.3     27.6  14.76   7.87                  11.9  G035.5886-00.0240     1.09     2.29     1.24     2.61  0.98 
 37.34500 0.68601      8.3     84.8  18.85  13.16                   8.3  G037.3417+00.6842     0.79     1.67     1.24     2.75  0.98 
 35.05381-0.51733     47.8    144.9   8.65   5.57                   2.8  G035.0528-00.5180     3.00     6.32     7.24    24.03  0.98 
 35.95012-0.14630      6.1     14.1   7.48   3.49    10.1    28.0   2.6  G035.9489-00.1471     1.67     2.17     1.81     4.80  0.98 
 35.47289-0.43580    107.1    141.5   3.21   2.66                   2.9  G035.4720-00.4364     1.47     3.56    10.95    15.97  0.98 
 36.40682 0.02302     14.5     17.6   3.33   0.00    28.5    34.7   1.6  G036.4057+00.0230     1.23     2.51     4.61    20.87  0.98 
 35.56581-0.49089     30.4     90.3   7.58   6.80                   3.7  G035.5653-00.4913     0.39     1.30     1.79     2.00  0.98 
 35.13988-0.76237     15.0    145.8  20.57  11.15                   1.5  G035.1387-00.7622     5.93    11.71    14.18    74.60  0.98 
 35.14171-0.76142     10.2     17.9   6.34   0.00                   6.0  G035.1387-00.7622     5.93    11.71    14.18    74.60  0.98 
 37.82106 0.41453     19.9     28.1   4.07   0.00                   4.1  G037.8195+00.4132     0.58     0.77     0.72     5.29  0.98 
 37.82223 0.41282     19.8     29.5   4.19   3.18                   4.5  G037.8195+00.4132     0.58     0.77     0.72     5.29  0.98 
 39.16346 0.78317     19.4     34.7   6.48   2.06                   5.0  G039.1607+00.7823     0.12    -0.66     1.01     1.69  0.98 
 37.27875-0.22572     18.6     28.7   5.73   0.00    49.5    89.3   0.4  G037.2772-00.2258    10.62    45.47    88.61   277.30  0.98 
 37.54600-0.11150     45.8    159.8  10.26   5.47   159.9   289.5   2.2  G037.5450-00.1118     4.86    12.40    17.36    51.05  0.98 
 37.54688-0.11149     90.7    147.2   4.63   2.73   159.9   289.5   1.3  G037.5450-00.1118     4.86    12.40    17.36    51.05  0.98 
 37.76634-0.21105     21.3    867.8  38.37  28.67    27.6   329.5   9.8  G037.7671-00.2097     0.58     2.33     3.54     7.84  0.98 
 37.76583-0.21303     16.7     19.3   2.91   0.00    27.6   329.5   5.2  G037.7631-00.2140    -0.03     1.25     2.09     6.14  0.97 
 37.76384-0.21537     31.3    263.6  17.60  11.72    37.9   194.7   6.0  G037.7631-00.2140    -0.03     1.25     2.09     6.14  0.97 
 38.55058 0.16386     32.1    152.5  11.29   9.17    28.5   123.4   2.5  G038.5497+00.1636     1.60     3.68     3.38     8.09  0.98 
 38.87669 0.30873    132.3    191.5   3.84   3.11   255.5   328.0   0.9  G038.8750+00.3088     0.87     2.15     2.53    10.91  0.98 
 37.81821-0.37917      7.9    141.5  26.02  18.10     7.3    21.8   7.5  G037.8148-00.3804     0.65     0.99     0.86     2.55  0.98 
 39.86836 0.64959      9.3     18.1   6.19   2.52                   9.4  G039.8651+00.6474     0.99     2.44     1.91     5.71  0.98 
 39.86585 0.64766     17.8     47.2   8.62   4.70                   2.9  G039.8651+00.6474     0.99     2.44     1.91     5.71  0.98 
 37.87485-0.39820    314.5   1280.7  11.06   7.69   573.9  1519.0   3.1  G037.8730-00.3991    10.06    45.41    84.51   149.15  0.98 
 37.87661-0.40106     62.5    251.6  11.82   7.15                  10.5  G037.8730-00.3991    10.06    45.41    84.51   149.15  0.98 
 39.19662 0.22589     16.5     14.1   1.93   0.00    48.8    58.3   1.5  G039.1953+00.2254     0.67     1.93     3.12    11.77  0.98 
 37.86930-0.60048     75.0    194.3   7.56   5.34                   2.1  G037.8677-00.6011     2.62     6.63     8.95    29.34  0.98 
 40.42597 0.70019      8.5     15.0   9.52   0.00                   4.2  G040.4247+00.6989     1.33     2.25     2.82     9.30  0.98 
 39.25112-0.06473     27.0    409.7  25.60  15.05    26.1   240.9   2.4  G039.2492-00.0653     1.41     5.70    10.47    18.89  0.98 
 39.25376-0.06456     19.2     48.1   8.75   2.91    26.1   240.9  11.1  G039.2492-00.0653     1.41     5.70    10.47    18.89  0.98 
 38.69484-0.45199     16.8     18.4   3.00   0.00                   1.0  G038.6930-00.4522     0.49     0.82     0.69     5.70  0.98 
 39.72908-0.39698     15.6    113.1  13.25  12.89    16.3   132.3   1.7  G039.7279-00.3974     1.68     3.75     2.94     6.07  0.98 
 39.88386-0.34552    146.0    242.9   4.83   3.64   276.9   355.4   0.8  G039.8821-00.3457     1.51     2.72     3.74    20.59  0.98 
 41.19937 0.03548     19.0     29.8   4.12   3.44    35.1    38.0   2.1  G041.1984+00.0356     0.22    -0.50     1.13     2.16  0.98 
 41.74307 0.09744     93.7    268.7   7.30   6.78   139.5   217.8   2.0  G041.7410+00.0972     2.69     5.79     7.06    23.53  0.98 
 41.51388-0.14033     11.0    108.1  23.11   9.43    15.3   143.0   3.9  G041.5130-00.1412     1.40     4.14     4.89    23.26  0.98 
 41.51611-0.14069      9.9     34.6  12.75   4.74    15.3   143.0   5.9  G041.5130-00.1412     1.40     4.14     4.89    23.26  0.98 
 42.43565-0.25982     32.7    119.3  11.22   5.47                   0.9  G042.4343-00.2597     4.47    12.65    18.84    67.58  0.98 
 42.11084-0.44574      7.9     30.0  13.36   5.78                   3.5  G042.1099-00.4466     2.33     4.64     5.37    23.51  0.98 
 43.14752 0.01368     71.4    141.0   6.30   4.30                  11.9  G043.1492+00.0130    12.01    37.41    65.46   179.98  0.98 
 43.17727 0.02536     30.6     42.9   3.91   2.50                   2.9  G043.1759+00.0244     5.01    20.74    36.39    95.98  0.98 
 43.15298 0.01158     40.9     63.2   4.60   2.76                   9.8  G043.1492+00.0130    12.01    37.41    65.46   179.98  0.98 
 43.16794 0.01104    101.1    156.7   4.67   2.89                   7.4  G043.1679+00.0095     4.36    17.31    40.04   161.69  0.98 
 43.16834 0.00829     43.6     51.9   6.17   0.00                   6.5  G043.1679+00.0095     4.36    17.31    40.04   161.69  0.98 
 43.16659-0.02891    169.3    958.2  14.09   8.37                   1.7  G043.1650-00.0285    22.41   115.38   214.55   423.86  0.98 
 44.63879 0.48317      9.3     10.3   2.28   0.00                   0.6  G044.6374+00.4830     0.21     0.24     0.79     1.77  0.98 
 43.17886-0.51746     53.7    123.8   6.31   5.24                   4.3  G043.1770-00.5187     2.68     4.00     3.25    15.85  0.98 
 43.18682-0.52527     31.9    308.7  17.72  13.61                   2.6  G043.1857-00.5259     4.50    13.26    15.50    32.37  0.98 
 43.29600-0.64515     16.2     27.4   4.70   3.90                   0.5  G043.2945-00.6451     0.34     1.28     2.71     3.85  0.98 
 45.07094 0.13313     11.1     18.8   5.61   2.91                   6.3  G045.0711+00.1325    20.34    53.77   119.28   255.96  0.98 
 45.13407 0.14663     23.7    311.2  22.47  15.05                  10.6  G045.1331+00.1436     4.65    18.26    32.12    57.57  0.98 
 45.13551 0.14284     38.6    295.7  21.95   8.37                   4.7  G045.1331+00.1436     4.65    18.26    32.12    57.57  0.98 
 45.12379 0.13267    291.4   1344.1  13.24   7.62                   1.0  G045.1221+00.1323    87.52   296.44   455.73  1061.70  0.98 
 45.48093 0.13430     34.5    136.1  14.93   5.35                   7.9  G045.4782+00.1323    10.94    27.26    32.44   139.93  0.98 
 45.47705 0.13170     42.7    227.4  16.90   6.50                  10.4  G045.4782+00.1323    10.94    27.26    32.44   139.93  0.98 
 45.47937 0.13001     96.7    362.0  10.08   6.88                   8.9  G045.4782+00.1323    10.94    27.26    32.44   139.93  0.98 
 45.45502 0.06008    209.1   1573.3  15.77  11.48                   3.1  G045.4543+00.0600    17.73    65.31   119.94   408.30  0.98 
 45.54379-0.00625      8.2     19.0   7.79   4.73                   2.0  G045.5426-00.0067     2.33     3.24     1.96     5.93  0.98 
 45.28433-0.62718     13.6     10.6   0.84   0.00                   0.8  G045.2828-00.6275     0.10     0.48     0.84     2.69  0.98 
 48.59204 0.04470     11.9    102.1  17.19  12.13                   9.2  G048.5891+00.0424     1.23     3.23     2.66     6.77  0.98 
 48.59642 0.04258     12.1     97.3  19.11  10.25                   3.3  G048.5947+00.0433     0.23     6.71    13.31    26.64  0.98 
 48.61063 0.02724     30.8     67.9   6.14   5.19                   5.2  G048.6085+00.0258     2.97     6.33     8.54    31.11  0.98 
 50.31655 0.67680     41.7     42.8   2.22   0.00                   8.8  G050.3159+00.6746     3.68     6.76     6.88    30.67  0.98 
 50.31686 0.67526     17.4     25.0   6.22   1.50                   3.4  G050.3159+00.6746     3.68     6.76     6.88    30.67  0.98 
 50.31872 0.67459     12.5     58.5  16.55   3.74                   4.3  G050.3159+00.6746     3.68     6.76     6.88    30.67  0.98 
 48.93135-0.27912     28.9     68.3   8.68   3.54                   3.3  G048.9289-00.2795     3.02    10.69    12.01    34.85  0.98 
 49.37181-0.30072     99.5    344.0   9.97   6.58                   9.0  G049.3697-00.3031     7.26    30.44    50.32   130.02  0.98 
 49.49195-0.36851    264.1   1166.6   9.94   9.27                   3.2  G049.4903-00.3694   129.57   487.77   914.06  2687.90  0.98 
 49.48769-0.38148    203.8   1843.4  19.34  11.61                  10.3  G049.4885-00.3799    49.33   253.19   452.59  1423.80  0.98 
 49.49268-0.38002    102.0   1535.4  32.19  11.06                   9.5  G049.4885-00.3799    49.33   253.19   452.59  1423.80  0.98 
 50.55683 0.04520     73.0     86.3   2.46   1.96                   1.8  G050.5557+00.0448     0.55     0.97     4.05     7.17  0.98 
 50.28706-0.39175     10.4    252.6  26.41  24.52                   4.8  G050.2844-00.3925     4.02     8.25    10.38    42.42  0.98 
 50.31850-0.41699     14.3     56.0   9.68   7.94                   7.9  G050.3184-00.4185    33.91    42.00    37.79    25.88  0.98 
 51.51047 0.16886     28.7     41.8   6.42   0.96                   5.6  G051.5099+00.1677     0.36     0.99     3.80     3.83  0.98 
 51.51135 0.16788     31.9     64.4   7.55   3.65                   0.7  G051.5099+00.1677     0.36     0.99     3.80     3.83  0.98 
 51.83553 0.28431     49.8     54.8   2.08   0.00                   3.1  G051.8346+00.2837     0.31    -0.54     2.47     4.61  0.98 
 52.75418 0.33495     86.6    264.5   7.92   6.92                   2.2  G052.7528+00.3343     3.36     6.39     5.22    16.74  0.98 
 53.18783 0.20928     22.8    116.6  11.25   9.87                   1.1  G053.1865+00.2093     1.90     3.72     3.46     9.95  0.98 
 53.95992 0.03257     28.9     33.5   2.16   1.78                   2.8  G053.9584+00.0317     2.19     4.10     5.34    27.69  0.98 
 54.09705-0.05877      5.2     31.9  15.55   9.12                   4.0  G054.0954-00.0598     1.19     3.94     5.24    16.47  0.98 
 55.50827-0.55742     82.2     90.1   1.81   1.14                   2.1  G055.5067-00.5579     1.34     4.87    10.57    19.23  0.98 
 57.54883-0.27139     32.7    120.4  11.22   5.31                   1.4  G057.5474-00.2717     4.22     9.17    11.12    39.68  0.98 
 57.54865-0.27326      7.4    193.8  33.44  20.73                   5.8  G057.5474-00.2717     4.22     9.17    11.12    39.68  0.98 
 57.55069-0.27284     10.2     41.5  16.26   0.00                   7.9  G057.5474-00.2717     4.22     9.17    11.12    39.68  0.98 
 59.82482-0.53552     13.0     14.2   3.01   0.00                   1.8  G059.8237-00.5357     0.19    -0.49     1.17     3.01  0.98 
 60.88429-0.12903     20.8     69.1   9.83   6.53                   1.8  G060.8828-00.1295    19.62    31.74    43.30   225.09  0.98 
 60.88459-0.13117      7.8    111.1  28.66  11.88                   6.7  G060.8828-00.1295    19.62    31.74    43.30   225.09  0.98 
 61.47535 0.09282    256.7   3361.9  20.13  16.54                   7.6  G061.4736+00.0908    20.13    43.24    65.49   538.62  0.98 
 63.89012 0.12330     16.8     26.8   4.97   1.16                   4.0  G063.8896+00.1229     0.15     0.79     0.64     3.09  0.98 
 63.82881-0.12393     11.0      8.6   2.34   0.00                   1.6  G063.8275-00.1242    12.51    17.88    16.65    18.63  0.98 
 64.13555-0.46476      9.7    155.2  33.94  11.30                   4.7  G064.1327-00.4652     0.62     2.29     2.90    11.14  0.98 
 64.13710-0.46626     11.6    162.6  27.62  12.32                  11.4  G064.1327-00.4652     0.62     2.29     2.90    11.14  0.98 
 64.13217-0.47154     14.1    197.4  21.43  16.65                   7.9  G064.1327-00.4709     0.60     2.84     4.44    12.48  0.98 
 67.90929-0.24919     11.5     12.7   3.92   0.00                   1.8  G067.9079-00.2495     0.80     1.52     3.55    11.61  0.98
 68.85969-0.04094      6.1     29.9  13.25   7.68                   1.3  G068.8584-00.0410     0.15    -0.54     0.67     1.90  0.98 
 69.80098 0.00438     47.0     83.5   4.90   3.88                   1.6  G069.7995+00.0039     0.29    -0.50     2.25     3.14  0.98
 71.15145 0.39981    116.1    267.1   6.10   5.64                   1.1  G071.1499+00.3996     6.50    10.97     9.93    60.90  0.98 
 72.20037 0.10462     27.3     35.1   2.85   2.35                   2.9  G072.1995+00.1047     0.18    -0.59     1.27     1.81  0.98 
 74.79303 0.58053     14.1     41.3   7.59   6.74                   4.3  G074.7913+00.5795     8.39    10.45     7.36    41.54  0.98 
 75.83763 0.40087    161.5   1155.8  16.93   9.19                   8.5  G075.8345+00.3992    29.34    92.57   145.75   779.52  0.98 
 75.83539 0.39835    255.0   1814.3  15.30  10.74                   3.8  G075.8345+00.3992    29.34    92.57   145.75   779.52  0.98 
 75.76613 0.34336     37.6    276.9  17.36  10.21                   9.8  G075.7666+00.3424    15.28    45.45    69.58   194.34  0.98 
 75.76962 0.34195     45.0    320.8  18.16   9.43                   6.4  G075.7666+00.3424    15.28    45.45    69.58   194.34  0.98 
 76.18881 0.09772     82.9    256.7   8.05   6.68                   2.4  G076.1877+00.0974     5.72     8.18     8.11    54.01  0.98 
 76.15706-0.28472     18.8    117.3  18.63   6.81                   5.4  G076.1541-00.2851     1.36     5.91     6.79    18.04  0.98 
 78.03551 0.61594      7.1      7.6   3.25   0.00                   2.5  G078.0342+00.6155     2.74     4.58     3.43     8.90  0.98 
 78.03629 0.61502      8.8     72.7  17.17  11.24                   3.2  G078.0342+00.6155     2.74     4.58     3.43     8.90  0.98
 76.38556-0.61998     92.8   4248.0  53.25  23.46                   5.7  G076.3829-00.6210    53.11   141.72   228.93  1240.90  0.98 
 76.38279-0.62322    201.6   2313.7  27.14  10.71                  10.0  G076.3829-00.6210    53.11   141.72   228.93  1240.90  0.98 
 78.88642 0.70905     46.3     57.4   3.02   2.00                   7.8  G078.8867+00.7087   313.79   568.04   798.47  1023.40  0.98 
 77.95652 0.00645     12.1     44.0   9.80   7.37                   3.2  G077.9550+00.0058     5.11     7.17     5.81    23.55  0.98 
 77.96626-0.00606     29.8     54.8   6.45   3.61                   7.1  G077.9637-00.0075    10.45    18.36    29.92   204.20  0.98 
 77.96597-0.00854     25.6     75.4   8.53   5.75                   5.5  G077.9637-00.0075    10.45    18.36    29.92   204.20  0.98 
 79.30747 0.27705     17.5    405.6  34.00  18.16                   4.5  G079.3070+00.2768     3.27    14.20    23.84    73.03  0.98 
 79.64407 0.47356     51.2     61.5   2.51   1.92                   2.9  G079.6429+00.4731   163.52   157.37   133.33    99.04  0.98 
 79.84875-0.31530     21.4     17.8   2.31   0.00                   2.3  G079.8476-00.3154     6.49     4.85     4.68     3.11  0.98 
 80.86580 0.41997     14.1     16.4   3.24   0.00                   2.2  G080.8645+00.4197     5.40    14.58    26.23    99.33  0.98 
 81.68215 0.53793    491.8   6671.9  19.94  17.51                  11.8  G081.6802+00.5405     8.82    29.65    68.40   543.91  0.98 
 80.93799-0.12595    124.7    546.0  13.25   7.14                   9.6  G080.9383-00.1268    27.06    66.12    98.49   634.13  0.98 
 80.94140-0.12641    166.4   1072.3  14.32   9.91                   6.4  G080.9383-00.1268    27.06    66.12    98.49   634.13  0.98 
 80.93901-0.12934    139.9   1425.9  19.82  12.43                  10.1  G080.9383-00.1268    27.06    66.12    98.49   634.13  0.98 
 85.41171 0.00361      5.2      7.4   5.06   0.00                   2.5  G085.4102+00.0032     2.83     8.16    15.94    55.24  0.98 
 89.00281 0.37619     57.8    102.8   7.07   3.00                   6.2  G089.0020+00.3754     1.67     1.31     9.51     9.74  0.98 
 89.00395 0.37486     60.3     93.1   5.95   2.44                   3.2  G089.0020+00.3754     1.67     1.31     9.51     9.74  0.98 
 93.98843-0.11784      6.9      7.0   2.66   0.00                   1.7  G093.9872-00.1176    24.58    62.05    67.08    61.79  0.98 
104.11268 1.00125     29.3     33.1   2.54   1.27                   1.3  G104.1111+01.0012     1.57     2.68     2.94     6.09  0.98 
105.62883 0.34094     14.7    192.8  20.84  15.82                   9.9  G105.6270+00.3388    10.02    17.14    15.78    89.36  0.98 
105.62796 0.33912     74.4    401.8  11.75  10.13                   5.1  G105.6270+00.3388    10.02    17.14    15.78    89.36  0.98 
108.19870 0.58020     34.3     54.1   5.41   1.46                  10.6  G108.1973+00.5781     6.00    15.15    18.05    60.12  0.98 
108.19957 0.57794     68.6    618.5  18.55  11.69                   5.1  G108.1973+00.5781     6.00    15.15    18.05    60.12  0.98 
110.10983 0.04740    152.1    773.6  13.29   7.52                   1.2  G110.1082+00.0473    10.90    24.88    24.36   112.93  0.98 
111.61305 0.37356    228.6    739.4   8.06   7.23                   1.1  G111.6115+00.3735    22.22    40.23    57.48   429.93  0.98 
111.28423-0.66376     62.2    112.5   5.56   3.83                   2.4  G111.2824-00.6639     7.20    12.08    14.05    94.06  0.98 


Title: A New Radio Catalog of Compact H II Regions in the Milky Way II. The 1.4 GHz Data
Authors: Giveon U., Becker R.H., Helfand D.J., White R.L.
Table: List of 20cm sources with a high-reliability (50% < p < 90%) MSX match within 25"
================================================================================
Byte-by-byte Description of file: tab4.txt.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---    Name     Source name
  20- 26 F6.1   mJy    PFlux    Peak 1.4 GHz flux density
  29- 35 F7.1   mJy    IFlux    Integrated 1.4 GHz flux density
  38- 42 F5.2   arcsec MajDiam  Deconvolved major axis
  45- 49 F5.2   arcsec MinDiam  Deconvolved minor axis
  52- 57 F6.1   mJy    PFlux5   Peak 5 GHz flux density
  59- 65 F7.1   mJy    IFlux5   Integrated 5 GHz flux density
  68- 71 F4.1   arcsec Sep      MSX6C-1.4 GHz Separation
  74- 90 A17    ---    MSX6C    MSX6C source name
  94- 99 F6.2   Jy     F8       MSX6C 8 micron flux density
 102-108 F7.2   Jy     F12      MSX6C 12 micron flux density
 111-117 F7.2   Jy     F14      MSX6C 14 micron flux density
 120-126 F7.2   Jy     F21      MSX6C 21 micron flux density
 129-132 F4.2   ---    Rel      The match reliability
--------------------------------------------------------------------------------
342.09738 0.42765      6.2     13.5   7.39   4.22                   8.6  G342.0967+00.4293     0.61     0.92    -0.43     2.99  0.63
349.09512 0.09709      5.6     33.4  15.02   9.08                   6.2  G349.0925+00.0955     0.66     0.94     1.01    -1.37  0.83
349.09682 0.09529      5.8      7.1   6.54   0.00                  11.5  G349.0925+00.0955     0.66     0.94     1.01    -1.37  0.83
  0.50591 0.37391      3.3     14.4  13.28   6.84                  11.9  G000.5074+00.3749     0.31     0.32     0.24    -0.33  0.83
359.95787-1.07118      7.7     14.1   6.68   3.35                   1.8  G359.9568-01.0712     0.22     0.17     0.18    -1.35  0.83
  2.98303 0.27154      7.5     15.4  10.11   0.77   10.1     10.5   1.3  G002.9817+00.2711     0.53     0.57     0.50    -1.16  0.83
  6.08295-0.11752      8.0     56.1  14.83  11.31    2.3      4.2  10.1  G006.0828-00.1155     1.18     1.79    -0.36     1.45  0.63 
 11.19169-0.42833      8.4     46.6  14.08   9.02                  10.3  G011.1876-00.4275     0.61     0.69     0.61    -0.96  0.83 
 21.05021 1.19607     25.6     25.7   3.73   0.00                  11.7  G021.0455+01.1962     0.78     0.80     0.62    -0.34  0.83 
 32.74107 0.83500     12.2     15.4   5.52   0.00                   3.8  G032.7405+00.8347     0.14     0.22     0.16    -0.47  0.83 
 29.42012-1.33856      5.5      6.9   6.87   0.00                  10.1  G029.4165-01.3407     1.34     1.17     0.95    -1.13  0.83 
 33.14519-0.06568     51.0    124.5   8.79   3.88   17.0     24.5   6.8  G033.1444-00.0675     0.23     0.36     0.19    -1.37  0.83 
 33.14419-0.06888      7.9     19.6  11.28   2.88   17.0     24.5   8.5  G033.1444-00.0675     0.23     0.36     0.19    -1.37  0.83 
 34.19504 0.05595     12.3     61.0  11.44   9.48                   4.6  G034.1931+00.0570     0.97     1.83     1.25    -1.34  0.83
 37.11966 0.54654     34.8     46.4   3.13   2.42                  11.2  G037.1151+00.5471     0.72     0.70     0.63    -1.34  0.83 
 40.18389 0.26742     11.7     10.2   2.22   0.00                  10.6  G040.1798+00.2657     0.76     0.77     0.52    -1.22  0.83 
 47.46814-0.28542     31.0     39.5   3.34   0.73                  10.1  G047.4661-00.2882     0.55     0.84     0.54    -1.04  0.83 
 80.56183 0.44519     68.6     69.7   1.24   0.05                   1.5  G080.5602+00.4449     1.25     0.94     0.98    -1.22  0.83 
342.06067 0.42415     24.8    528.2  26.67  21.07                  20.7  G342.0610+00.4200     3.53    15.60    24.57    57.04  0.80 
342.07119 0.41251      6.9     48.9  16.73  10.16                  23.1  G342.0740+00.4100     1.12     2.09     1.04     3.26  0.80 
343.47366-0.02739     11.0    313.4  57.82  12.74                  24.0  G343.4766-00.0300     3.52    11.29    20.23    51.10  0.80 
345.49913 0.35659     16.8    225.3  22.24  15.18                  16.0  G345.4970+00.3525     9.72    25.74    34.14   133.95  0.80 
345.53049-0.04773     19.6     65.3  12.58   4.27                  12.3  G345.5285-00.0508     2.23     5.37     5.41    10.50  0.80 
346.52858 0.08680     11.8    106.8  20.86   9.82                  15.5  G346.5235+00.0839     2.18     6.26    10.01    27.00  0.80 
347.05156 0.04171     18.3     18.3   2.15   0.00                  16.5  G347.0461+00.0391    10.51    20.18    15.56    11.38  0.80 
347.90382 0.05160     28.2     73.0   8.51   5.02                  13.8  G347.9023+00.0481     7.02    20.83    25.10    72.19  0.80 
347.90650 0.05092      5.5    207.9  46.34  22.03                  13.2  G347.9023+00.0481     7.02    20.83    25.10    72.19  0.80 
347.89921 0.04484     15.3    525.1  68.61  13.28                  14.4  G347.8962+00.0411     3.69    10.14    11.65    32.22  0.80 
347.97457-0.43245      6.4     41.5  15.92   9.71                  18.0  G347.9759-00.4288     3.34     2.99     1.49     1.72  0.80 
349.10787 0.10875      6.2      9.2   6.26   1.80                  16.5  G349.1055+00.1121     3.03     5.66     6.79    23.14  0.80 
349.11747 0.01720     15.1     38.7   9.93   1.74                  21.0  G349.1188+00.0133     1.97     5.89     8.02    16.19  0.80 
349.13053 0.02299      6.7     41.2  20.37   6.89                  21.0  G349.1242+00.0240     0.97     1.91     1.58     4.28  0.80 
349.73515 0.16771     62.0   4279.9  55.72  34.16                  21.4  G349.7309+00.1712     0.99     2.41     1.69     4.40  0.80 
349.73702 0.16884     67.2   2758.0  38.77  28.88                  23.5  G349.7309+00.1712     0.99     2.41     1.69     4.40  0.80 
350.10583 0.08346    114.6    942.1  16.67  11.52  139.6   1109.7  16.3  G350.1051+00.0795     8.16    21.43    26.44    95.57  0.80 
350.10408 0.08213    136.4    456.2   8.76   6.86  236.0    611.5  15.5  G350.1051+00.0795     8.16    21.43    26.44    95.57  0.80 
351.36934 0.65243    101.4    672.5  24.27   4.50                  21.6  G351.3680+00.6470    23.97    78.74   114.99   373.54  0.80 
351.37252 0.65041     82.5    338.1  12.95   6.23                  15.7  G351.3680+00.6470    23.97    78.74   114.99   373.54  0.80 
351.37369 0.64778     59.2    117.0   5.98   3.36                  16.0  G351.3680+00.6470    23.97    78.74   114.99   373.54  0.80 
349.83027-0.52864      9.0    291.1  44.74  19.40                  17.4  G349.8309-00.5319     2.78    17.13    22.44    47.47  0.80 
349.83601-0.52855     14.4     25.2   7.87   0.00                  17.5  G349.8309-00.5319     2.78    17.13    22.44    47.47  0.80 
349.83793-0.52868     17.0    185.4  33.95   6.10                  22.8  G349.8309-00.5319     2.78    17.13    22.44    47.47  0.80 
353.18767 0.90515     67.7   5535.6  54.92  41.13                  19.0  G353.1826+00.9010    89.33   122.64   601.78  1552.70  0.80 
353.18963 0.90372     60.2   5385.1  60.37  40.97                  21.7  G353.1826+00.9010    89.33   122.64   601.78  1552.70  0.80 
353.18861 0.90188     63.2   1399.5  52.10  10.08                  16.9  G353.1826+00.9010    89.33   122.64   601.78  1552.70  0.80 
353.18920 0.90051     56.3   1361.3  60.22   9.24                  20.3  G353.1826+00.9010    89.33   122.64   601.78  1552.70  0.80 
353.18597 0.89706     76.5    725.1  21.40  10.78                  19.9  G353.1826+00.9010    89.33   122.64   601.78  1552.70  0.80 
353.21096 0.91324     41.4   1014.7  34.70  18.38                  15.1  G353.2076+00.9094    17.66    46.04    58.96   191.04  0.80 
351.58282-0.35226     36.0     49.1   3.92   0.00  290.2    316.3  24.7  G351.5876-00.3501     0.09    -0.65     0.94     6.00  0.59 
351.46593-0.45428     44.9    230.0  14.78   7.69                  18.4  G351.4661-00.4582     8.81    21.70    22.81    70.34  0.80 
351.47318-0.45351     27.8    789.5  38.04  19.68                  19.6  G351.4768-00.4525     5.18     9.03     6.28    17.79  0.80 
353.09225 0.61021     27.4    139.5  14.66   7.00                  22.0  G353.0949+00.6069     0.81     6.57    10.61    23.90  0.80 
353.10163 0.60827     34.3    293.3  18.60  10.54                  19.8  G353.0949+00.6069     0.81     6.57    10.61    23.90  0.80 
352.85760-0.20012     59.6     94.6   6.06   2.46   98.8    147.7  17.5  G352.8577-00.2040     7.25    19.09    22.36    53.01  0.80 
351.69952-1.14323      9.2     45.0  20.50   3.33                  17.5  G351.6976-01.1477     6.70    14.67    14.69    32.73  0.80 
351.63716-1.25506    138.1    861.8  22.67   5.55                  18.7  G351.6326-01.2523    27.96    97.06   166.06   778.83  0.80 
351.70984-1.27766     15.8     68.7  12.57   6.19                  19.9  G351.7086-01.2731     3.52     3.98     2.67     5.90  0.80 
354.60499 0.48031      8.8    177.2  26.73  20.07                  13.9  G354.6038+00.4766     4.65    10.44    11.94    38.68  0.80 
354.60798 0.47979      9.4    105.3  25.47  10.42                  14.0  G354.6038+00.4766     4.65    10.44    11.94    38.68  0.80 
354.66475 0.48010     56.3    228.0  21.43   2.64                  17.2  G354.6631+00.4756     8.19    26.89    31.76    79.80  0.80 
354.66723 0.48019     12.9    556.6  46.03  25.72                  18.8  G354.6631+00.4756     8.19    26.89    31.76    79.80  0.80 
353.41171-0.36338    137.4   1229.1  15.77  13.71  132.5   1025.8  17.6  G353.4147-00.3638    10.65    32.32    42.91   198.56  0.80 
353.41528-0.36843     42.8   4487.2  67.31  43.17  132.5   1025.8  20.0  G353.4147-00.3638    10.65    32.32    42.91   198.56  0.80 
354.20737-0.03715     19.3     17.8   1.93   0.00   89.8    103.0  18.6  G354.2042-00.0419     1.32     2.10     1.41     7.41  0.80 
354.71221 0.29046     14.5     80.6  11.47  10.82   19.8     61.1  15.6  G354.7130+00.2873     0.58     0.63     0.76     2.97  0.80 
354.45813 0.08427      7.8      7.4   1.78   0.00    4.3     42.9  14.2  G354.4543+00.0809     0.12     0.84     2.80     4.77  0.80 
354.93557 0.32959      9.9     45.9  12.41   7.94    9.6     84.9  19.5  G354.9391+00.3310     1.26     4.39     5.38    13.75  0.80 
356.22218 0.67488     10.3    261.1  32.64  20.33                  13.8  G356.2191+00.6713     1.65     3.38     1.72     7.03  0.80 
357.05770-0.01043     26.5     29.7   2.23   1.41   37.0     46.0  16.8  G357.0607-00.0098     1.17     1.55     1.42     0.98  0.80 
359.97342 1.40732      4.4      4.0   2.19   0.00                  16.3  G359.9763+01.4074     0.20     0.19     0.11     1.82  0.80 
  0.11904 1.16179      8.2     17.7  12.11   1.59                  17.5  G000.1163+01.1571     0.16    -0.29     1.06     4.27  0.59 
358.59669-0.05995      6.6     16.3   8.09   4.97    9.4     16.3  14.9  G358.5989-00.0583    10.75    42.00    78.61   202.35  0.80 
359.95456-0.04782    184.6   1011.1  14.92   7.52  294.8   2531.4  18.0  G359.9574-00.0457     4.31    18.10    32.18   183.94  0.80 
  0.63477-0.02159     62.2    156.4   8.31   4.81  136.2    604.4  23.8  G000.6304-00.0274     3.45     6.03    11.20    27.38  0.80 
  0.12567-0.64167      5.7      7.3   3.90   1.65                  14.8  G000.1221-00.6389     0.69     0.80     0.77     0.63  0.80 
  0.45712-0.84795      8.6     36.9  10.64   8.14                  14.3  G000.4572-00.8513     0.20     0.35     0.15     0.48  0.80 
  0.58917-0.86745      8.9    130.9  30.93  11.32                  19.7  G000.5830-00.8706     6.01    15.10    14.35    48.79  0.80 
  3.66545-0.09964      7.4      9.8   6.06   0.00    4.6     20.2  20.9  G003.6687-00.0966     0.45     1.17     1.09     2.77  0.80 
  6.72374 1.06216      4.8      4.2   2.63   0.00                  20.1  G006.7208+01.0567     0.47     0.68     0.37     0.51  0.80 
  5.63934 0.23660     23.2     30.0   5.30   0.00   82.5     87.5  20.6  G005.6331+00.2388     7.30     8.02     6.00    48.06  0.80 
  5.16987-0.47092     12.0     10.5   0.84   0.00                  15.3  G005.1703-00.4675     0.89     1.34     1.57     2.04  0.80 
  5.89523-0.43860     16.2    112.2  21.17   7.06    9.1     10.2  20.3  G005.8978-00.4420    18.56    26.50    31.86   194.25  0.80 
  8.13968 0.22751     17.8    971.1  50.38  29.75  159.1    647.5  19.9  G008.1420+00.2238    11.63    36.24    43.96   134.10  0.80 
  8.14046 0.22528    139.6    793.2  12.57   9.99  159.1    647.5  12.6  G008.1420+00.2238    11.63    36.24    43.96   134.10  0.80 
  8.13723 0.22307     27.2    332.5  18.43  16.81  159.1    647.5  23.5  G008.1420+00.2238    11.63    36.24    43.96   134.10  0.80 
  5.97366-1.17075     15.9   1042.4  49.88  36.20                  14.7  G005.9723-01.1747    44.26    92.44   116.90   875.61  0.80 
  5.97167-1.17786     80.3   1057.4  20.33  16.66                  14.7  G005.9723-01.1747    44.26    92.44   116.90   875.61  0.80 
  6.02375-1.24353     12.6    326.7  31.00  22.28                  19.6  G006.0275-01.2443     0.74    -0.57     0.75     3.12  0.59 
  6.02237-1.24460     11.3    355.6  32.95  25.70                  24.3  G006.0275-01.2443     0.74    -0.57     0.75     3.12  0.59 
  9.63497 0.53277      6.1     20.6   9.71   5.62                  14.1  G009.6315+00.5357     1.54     1.97     1.61     3.05  0.80 
  8.66408-0.33961     13.3    208.7  22.99  17.75   20.7     98.2  15.4  G008.6613-00.3438     5.09    12.55    12.29    44.64  0.80 
 10.30196-0.14646    185.3    345.5   5.32   4.39  367.9    642.0  13.1  G010.3040-00.1466    10.76    24.56    22.73   100.88  0.80 
 10.14947-0.32941     45.1    178.3  13.02   6.15                  12.2  G010.1467-00.3327     7.67    36.74    47.88   156.30  0.80 
 10.19276-0.42324     31.5    170.0  14.71   8.10                  21.6  G010.1960-00.4265     0.76     3.47     5.64    21.26  0.80 
 10.96393 0.00667     10.5     42.4  15.96   3.88   20.0     75.8  14.0  G010.9657+00.0083     1.95     4.84     5.82    11.42  0.80 
 10.19635-0.43192     28.8    404.7  35.26   8.59                  16.2  G010.1913-00.4296     0.89     1.59     3.28     8.91  0.80 
 10.62339-0.37885    119.4    326.7   7.55   5.61  356.4    440.7  17.7  G010.6235-00.3834     1.61     2.30     5.59    43.29  0.80 
 12.20909-0.10145     47.1     58.2   2.83   2.13  148.2    175.3  15.6  G012.2095-00.1052     1.33     1.38     1.03     4.04  0.80 
 12.43061-0.04734     16.3     24.7   4.54   3.10   37.3     48.8  12.2  G012.4303-00.0505     1.42     1.66     1.20     3.16  0.80 
 10.07984-1.51280     16.7     33.2   6.00   3.49                  19.0  G010.0738-01.5108     3.65     4.01     3.51     4.46  0.80 
 12.80332-0.20215    216.3    731.6   9.11   6.53  714.8   7478.4  20.9  G012.8062-00.1987    21.23    69.33   124.97   679.38  0.80 
 12.81349-0.19758    240.6    712.4  10.00   5.48  743.2   1423.8  21.0  G012.8062-00.1987    21.23    69.33   124.97   679.38  0.80 
 12.80646-0.20456    193.2    831.0  11.36   8.06  666.0   1815.6  23.2  G012.8062-00.1987    21.23    69.33   124.97   679.38  0.80 
 13.87574 0.28457    111.2    835.2  23.21   7.64  112.1    582.2  16.0  G013.8770+00.2811    15.45    45.37    53.20   183.59  0.80 
 13.88020 0.28476     23.2    778.0  36.38  24.86   58.9    251.4  13.8  G013.8770+00.2811    15.45    45.37    53.20   183.59  0.80 
 17.03468 0.86316      9.1      7.1   0.00   0.00                  24.5  G017.0374+00.8578     0.57     1.32     0.96     1.67  0.80 
 15.03915-0.67342    143.6    985.0  15.33   9.92                  22.9  G015.0357-00.6795    41.38   123.69   264.91  1023.30  0.80 
 18.14809-0.28275     57.2    151.0   7.22   6.13   49.5    145.1  15.1  G018.1437-00.2859     6.17    20.61    31.45    64.54  0.80 
 18.15074-0.28281     10.5    347.5  32.17  27.92   49.5    145.1  13.5  G018.1504-00.2794     7.66    20.24    21.72    56.99  0.80 
 18.14125-0.29872     10.8    168.2  22.13  18.05   10.9     80.9  12.8  G018.1409-00.3021     4.60    10.68    13.32    57.63  0.80 
 18.14338-0.29832     13.2    290.9  31.82  18.44   10.9     80.9  13.7  G018.1409-00.3021     4.60    10.68    13.32    57.63  0.80 
 18.14560-0.29775     12.2     66.2  12.71   9.66   15.7    138.3  19.0  G018.1409-00.3021     4.60    10.68    13.32    57.63  0.80 
 18.67997-0.41003     11.1      8.5   0.65   0.00                  23.7  G018.6850-00.4103     3.90     3.11     2.52     1.21  0.80 
 20.59071 0.42504     16.0     23.6   4.15   2.99                  22.0  G020.5918+00.4194     2.44     3.92     4.82     4.95  0.80 
 19.61063-0.23087     95.1    129.4   4.06   0.50  182.5    203.5  17.5  G019.6085-00.2357    10.59    47.93    82.34   208.52  0.80 
 19.60603-0.23818     12.2    501.5  38.35  29.02  148.5    526.9  17.3  G019.6085-00.2357    10.59    47.93    82.34   208.52  0.80 
 20.07730-0.14049     11.2    256.0  35.55  17.15   22.3    221.7  13.3  G020.0722-00.1419     1.94     6.14    10.38    26.37  0.80 
 20.99521 0.09423      6.4     70.9  22.53  12.00    6.4     97.4  17.4  G020.9911+00.0899     2.17     7.68    10.46    20.44  0.80 
 19.60270-0.90244      6.4     21.0  10.15   4.93                  15.7  G019.6053-00.9012     4.64     8.61     9.43    26.16  0.80 
 20.73143-0.60481     42.8     43.9   1.46   0.00                  20.2  G020.7306-00.5995     0.64     0.62     0.54     1.92  0.80 
 24.46880 0.49585     60.4    485.7  22.79   8.30                  23.1  G024.4676+00.4893    18.33    70.82    93.71   213.52  0.80 
 24.46622 0.49166     32.9    315.2  20.39  10.89                  13.2  G024.4676+00.4893    18.33    70.82    93.71   213.52  0.80 
 24.47429 0.49218     50.8    616.8  28.82   9.88                  20.9  G024.4676+00.4893    18.33    70.82    93.71   213.52  0.80 
 24.46474 0.24586     10.6     33.2  10.57   5.33   12.5     20.4  14.8  G024.4613+00.2492     0.21    -0.76     0.48     2.08  0.59 
 23.86923-0.11719     21.0    109.7  16.04   6.99   30.0    139.7  15.4  G023.8711-00.1198     3.65    10.86    13.35    24.40  0.80 
 24.49402-0.03795     67.9    116.1   5.48   3.51  103.5    170.9  24.6  G024.4992-00.0393     2.25     6.32     8.76    22.55  0.80 
 24.50269-0.03624      8.8     52.8  12.93  10.24    7.0    148.5  12.6  G024.4992-00.0393     2.25     6.32     8.76    22.55  0.80 
 22.15788-1.39355     10.7     10.4   2.98   0.00                  23.2  G022.1578-01.3998     2.92     2.91     2.18     1.70  0.80 
 24.67217-0.16374     13.5    106.8  18.57   9.31    5.8     50.3  14.0  G024.6687-00.1672     1.37     2.70     1.74     4.84  0.80 
 25.37732-0.18300     42.5    141.4  10.16   5.41  231.4   1457.6  23.6  G025.3820-00.1813    62.16   165.82   247.52  1044.30  0.80 
 25.05666-0.35581      6.4      6.0   3.19   0.00                  20.7  G025.0567-00.3505     0.27     1.55     3.86     9.36  0.80 
 26.54144 0.41206     25.5    250.6  20.21  11.81                  18.8  G026.5441+00.4148     8.29    27.71    36.76    99.74  0.80 
 26.47197 0.02532      5.9     12.9   7.22   4.53    8.8     12.3  15.9  G026.4700+00.0207     2.27     3.56     1.83     1.55  0.80 
 27.49406 0.19458      9.6     21.9   9.77   2.61    3.2     24.1  19.0  G027.4938+00.1893     3.15     7.79     8.76    15.58  0.80 
 27.18888-0.07853      8.9      9.6   3.40   0.00    7.9     14.5  12.1  G027.1852-00.0812     1.34     3.06     5.22    16.77  0.80 
 28.59622-0.35749      7.6     48.5  12.85  11.29    8.9     35.0  19.0  G028.5962-00.3626     3.96     5.55     3.11    10.14  0.80 
 29.93962-0.05428     27.0    232.0  22.13   8.74   26.1    192.7  12.3  G029.9349-00.0531     4.82    20.23    29.19    53.97  0.80 
 30.78436-0.02742     49.0    270.2  17.24   5.40   69.7    293.9  20.5  G030.7808-00.0222    11.68    71.27   106.58   206.94  0.80 
 31.37387-0.75061     16.9     17.7   4.24   0.00                  13.2  G031.3720-00.7544     0.15    -0.57     1.09     3.38  0.59 
 32.99298 0.04076      9.9     68.2  19.50   7.37   23.4    180.6  15.9  G032.9957+00.0415     6.08     9.59    13.01    15.09  0.80 
 32.99214 0.03893     13.6    104.6  18.45  10.09   23.4    180.6  21.1  G032.9957+00.0415     6.08     9.59    13.01    15.09  0.80 
 34.25222 0.14326     65.2   1115.5  32.27  13.88   59.5   1201.0  20.0  G034.2557+00.1454    22.11    73.96    99.61   486.19  0.80 
 34.26085 0.14375     63.0   1214.8  27.33  18.36  232.6    980.4  14.4  G034.2557+00.1454    22.11    73.96    99.61   486.19  0.80 
 34.24969 0.13563     37.7    845.2  45.19  11.95                  12.8  G034.2496+00.1322     0.91    11.35    17.00    47.55  0.80 
 37.54265-0.11163     13.9    170.1  19.39  16.04   26.8    207.9  14.1  G037.5450-00.1118     4.86    12.40    17.36    51.05  0.80 
 37.86925-0.39892     29.3    108.6  11.57   4.86   31.6    264.1  19.1  G037.8730-00.3991    10.06    45.41    84.51   149.15  0.80 
 36.26235-1.46510      6.4      5.4   4.53   0.00                  18.5  G036.2658-01.4661     1.44     1.92     2.07     2.28  0.80 
 39.24552-0.06393     15.5    175.1  23.30  11.48   19.7    162.2  19.5  G039.2492-00.0653     1.41     5.70    10.47    18.89  0.80 
 39.24692-0.06649     26.0     95.7  11.38   5.21   19.7    162.2  14.5  G039.2492-00.0653     1.41     5.70    10.47    18.89  0.80 
 39.72655-0.39477      9.5     43.3  11.95   8.28    8.2     37.3  13.8  G039.7279-00.3974     1.68     3.75     2.94     6.07  0.80 
 39.73226-0.39480      8.9     71.2  21.20   7.77   16.3    132.3  13.4  G039.7279-00.3974     1.68     3.75     2.94     6.07  0.80 
 42.11011-0.44147      7.4     29.7  12.41   6.72                  18.8  G042.1099-00.4466     2.33     4.64     5.37    23.51  0.80 
 42.11465-0.44506      7.3    134.6  25.93  18.80                  12.6  G042.1099-00.4466     2.33     4.64     5.37    23.51  0.80 
 43.17239 0.00688    216.2   1908.0  16.69  12.93                  14.8  G043.1679+00.0095     4.36    17.31    40.04   161.69  0.80 
 43.17385 0.00625    115.8   1044.7  21.52  10.42                  20.3  G043.1679+00.0095     4.36    17.31    40.04   161.69  0.80 
 44.26263 0.10471     31.3     30.6   1.08   0.00                  16.3  G044.2656+00.1047    -0.05     1.41     0.99     2.98  0.61 
 45.13006 0.14277     34.6    259.4  17.14   9.73                  16.9  G045.1331+00.1436     4.65    18.26    32.12    57.57  0.80 
 45.13725 0.14583     17.6    110.4  17.36   6.91                  12.0  G045.1331+00.1436     4.65    18.26    32.12    57.57  0.80 
 45.12990 0.13166     13.6     39.9   9.32   5.73                  22.9  G045.1221+00.1323    87.52   296.44   455.73  1061.70  0.80 
 45.48048 0.13701     22.6     60.3   8.89   5.00                  16.9  G045.4782+00.1323    10.94    27.26    32.44   139.93  0.80 
 45.45162 0.05543     17.9     91.7  17.64   4.85                  22.9  G045.4543+00.0600    17.73    65.31   119.94   408.30  0.80 
 45.45473 0.05406     19.2    222.6  34.03   7.41                  22.5  G045.4543+00.0600    17.73    65.31   119.94   408.30  0.80 
 45.45872 0.05614     11.3    199.6  43.11  10.35                  17.9  G045.4543+00.0600    17.73    65.31   119.94   408.30  0.80 
 45.45671 0.05348     27.1    198.6  18.60   9.44                  24.5  G045.4543+00.0600    17.73    65.31   119.94   408.30  0.80 
 46.10247 0.20652      8.7     21.3   6.92   5.65                  16.7  G046.1042+00.2032     5.53     6.68     6.03     4.50  0.80 
 48.58812 0.04632     10.2     39.4  12.26   6.15                  16.8  G048.5891+00.0424     1.23     3.23     2.66     6.77  0.80 
 48.54560-0.00206     78.2     79.5   0.79   0.00                  22.0  G048.5501-00.0012     0.21     0.90     2.13     5.83  0.80 
 48.60548 0.02683     10.8     63.5  14.83   8.99                  16.9  G048.6085+00.0258     2.97     6.33     8.54    31.11  0.80 
 49.48178-0.38607    112.6   1435.0  25.50  12.63                  17.2  G049.4788-00.3906    13.12    58.92    85.44   198.34  0.80 
 51.36861-0.01058      6.4     50.6  17.19  11.29                  21.5  G051.3617-00.0132     0.18     1.63     1.87     5.71  0.80 
 60.88172-0.13393     11.3    192.0  25.21  17.26                  19.0  G060.8828-00.1295    19.62    31.74    43.30   225.09  0.80 
 64.13205-0.46302      7.9    109.4  31.95  11.19                  12.9  G064.1327-00.4652     0.62     2.29     2.90    11.14  0.80 
 64.13855-0.46529      9.7    331.7  37.55  24.56                  15.7  G064.1327-00.4652     0.62     2.29     2.90    11.14  0.80 
 64.14173-0.46389      7.6    135.1  34.57  12.68                  17.1  G064.1386-00.4599     2.54     4.01     2.29     6.53  0.80 
 64.13739-0.47443      5.4     46.0  20.83  10.14                  19.0  G064.1327-00.4709     0.60     2.84     4.44    12.48  0.80 
 75.83380 0.40349    175.8   1730.8  19.66  12.58                  22.2  G075.8345+00.3992    29.34    92.57   145.75   779.52  0.80 
 76.15294-0.28058     11.0     93.6  18.92  11.13                  16.5  G076.1553-00.2814     2.74     4.20     2.78     9.71  0.80 
 76.36365-0.62460     18.6    101.0  12.98   9.20                  13.1  G076.3600-00.6273     5.82     9.97     4.90    23.18  0.80 
 76.38148-0.61933    242.2   1035.1  13.52   6.67                  15.1  G076.3829-00.6210    53.11   141.72   228.93  1240.90  0.80 
 76.38754-0.61966    172.9   1867.0  24.82  10.01                  12.4  G076.3829-00.6210    53.11   141.72   228.93  1240.90  0.80 
 76.38783-0.62154    175.4   1254.8  15.86  10.18                  13.9  G076.3829-00.6210    53.11   141.72   228.93  1240.90  0.80 
 81.68367 0.53885    318.3   3778.7  21.06  14.17                  12.1  G081.6802+00.5405     8.82    29.65    68.40   543.91  0.80 
 80.93642-0.12719     60.2    150.4  10.82   2.71                  13.5  G080.9383-00.1268    27.06    66.12    98.49   634.13  0.80 
104.76235 1.19047     35.1     32.8   2.80   0.00                  23.8  G104.7587+01.1936     1.42     1.11     1.32     3.61  0.80 
108.19927 0.58243     22.5    689.2  41.04  19.59                  19.0  G108.1973+00.5781     6.00    15.15    18.05    60.12  0.80 
110.10039 0.04533      6.9     43.6  15.13   9.62                  20.1  G110.1021+00.0471     3.25     8.73     8.47    36.08  0.80 
110.10590 0.04529     38.3    405.7  18.69  14.23                  19.4  G110.1021+00.0471     3.25     8.73     8.47    36.08  0.80 
110.10888 0.04372     40.5   1075.8  30.88  22.84                  13.1  G110.1082+00.0473    10.90    24.88    24.36   112.93  0.80 
110.11049 0.04304     45.3    525.2  25.22  11.48                  20.8  G110.1082+00.0473    10.90    24.88    24.36   112.93  0.80 
112.22309 0.22020     26.5     46.1   7.97   0.00                  15.4  G112.2239+00.2233     3.82    12.39    24.49    64.41  0.80

